Jammed lattice sphere packings

We generate and study an ensemble of isostatic jammed hard-sphere lattices. These lattices are obtained by compression of a periodic system with an adaptive unit cell containing a single sphere until the point of mechanical stability. We present detailed numerical data about the densities, pair correlations, force distributions, and structure factors of such lattices. We show that this model retains many of the crucial structural features of the classical hard-sphere model and propose it as a model for the jamming and glass transitions that enables exploration of much higher dimensions than are usually accessible.

==> Ad.dat <==
15	10.753428714527967
16	13.350608448082173
17	16.38316251810148
18	19.88375663721108
19	23.751890933674165
20	28.162969138637575
21	32.954229631105854
22	38.33586712127544
23	44.22321718014119
24	50.591492486260094

==> dens.dat <==
0.8524999999999999	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.8574999999999999	0.	0.	0.	0.04171011470281543	0.	0.02095886822111606	0.	0.	0.	0.
0.8624999999999999	0.07698229407236336	0.	0.	0.	0.020833333333333336	0.	0.	0.	0.	0.
0.8674999999999999	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.8724999999999999	0.	0.	0.04331348132106118	0.	0.	0.02095886822111606	0.	0.	0.	0.08690928843020097
0.8775	0.	0.17748853719863925	0.	0.04171011470281543	0.04166666666666667	0.	0.	0.	0.	0.
0.8825	0.	0.05916284573287975	0.	0.04171011470281543	0.0625	0.04191773644223212	0.	0.04252604720391239	0.	0.
0.8875	0.07698229407236336	0.1183256914657595	0.04331348132106118	0.	0.04166666666666667	0.12575320932669637	0.	0.04252604720391239	0.043098804008188774	0.
0.8925	0.07698229407236336	0.1183256914657595	0.08662696264212236	0.1251303441084463	0.16666666666666669	0.10479434110558031	0.08445054365037474	0.04252604720391239	0.1723952160327551	0.
0.8975	0.07698229407236336	0.17748853719863925	0.17325392528424471	0.04171011470281543	0.20833333333333334	0.10479434110558031	0.	0.1275781416117372	0.	0.04345464421510049
0.9025	0.23094688221709006	0.3549770743972785	0.2598808879263671	0.291970802919708	0.33333333333333337	0.27246528687450877	0.1689010873007495	0.1275781416117372	0.21549402004094387	0.26072786529060293
0.9075	0.30792917628945343	0.29581422866439877	0.3898213318895506	0.5422314911366006	0.35416666666666663	0.48205396908566933	0.337802174601499	0.2976823304273868	0.3016916280573214	0.3476371537208039
0.9124999999999999	0.3849114703618168	0.7691169945274368	0.6930157011369789	0.6673618352450469	0.6041666666666666	0.44013623264343726	0.4222527182518737	0.5528386136508612	0.43098804008188774	0.3476371537208039
0.9175	1.4626635873749037	0.8874426859931962	0.8229561451001625	1.1261730969760166	0.8541666666666666	0.8383547288446425	1.013406523804497	0.9355730384860728	0.8619760801637755	0.7821835958718089
0.9224999999999999	1.2317167051578137	1.4790711433219936	1.2560909583107742	1.626694473409802	1.0625	1.1736966203824992	1.1823076111052464	1.5309376993408463	0.9912724921883418	1.0863661053775122
0.9274999999999999	2.001539645881447	1.7748853719863924	1.6025988088792638	1.91866527632951	1.7083333333333333	1.6138328530259365	1.60456032935712	1.913672124176058	1.6377545523111734	1.2167300380228137
0.9324999999999999	2.848344880677444	2.7214909037124686	3.1185706551164047	2.5443169968717414	2.2083333333333335	2.242598899659418	2.1112635912593687	2.2113544546034447	2.3273354164421938	1.5643671917436177
0.9374999999999999	4.003079291762894	3.549770743972785	3.335138061721711	4.212721584984359	3.5416666666666665	3.1019124967251765	3.800274464266864	3.146927493089517	2.844521064540459	3.302552960347637
0.9424999999999999	5.619707467282526	5.738796036089336	4.288034650785057	3.670490093847758	4.625	4.233691380665444	3.8847250079172384	4.422708909206889	3.835793556728801	3.954372623574144
0.9474999999999999	6.312548113933795	5.738796036089336	5.3275582024905255	6.006256517205422	5.479166666666667	5.700812156143568	5.278158978148422	5.911120561343823	6.2924253851955605	6.257468766974471
0.9524999999999999	9.006928406466514	7.572844253808608	8.359501894964808	8.050052137643378	7.270833333333333	7.251768404506157	8.107252190435975	7.782266638315968	7.111302661351147	7.778381314502987
0.9574999999999999	8.852963818321786	10.530986540452595	9.832160259880888	10.13555787278415	10.25	9.305737490175531	10.091839966219784	9.143100148841166	10.473009373989871	8.908202064095601
0.9624999999999999	11.855273287143957	12.187546220973228	13.037357877639415	11.51199165797706	12.333333333333334	12.386691118679591	10.682993771772406	11.652136933871997	11.852171102251912	11.60239000543183
0.9674999999999999	14.47267128560431	13.784943055760982	14.250135354629128	14.932221063607926	13.708333333333334	14.671207754781243	14.77884513881558	13.778439294067615	13.920913694644973	14.426941879413363
0.9724999999999999	18.78367975365666	17.748853719863924	16.24255549539794	16.225234619395206	15.75	16.85093004977731	16.59453182729864	16.67021050393366	16.07585389505441	16.295491580662684
0.9774999999999999	21.478060046189377	20.529507469309273	18.581483486735245	17.72679874869656	19.333333333333332	18.862981399004454	19.29694922411063	20.41250265787795	19.049671371619436	18.381314502987507
0.9824999999999999	23.63356428021555	23.84262683035054	20.400649702219816	21.64754953076121	21.3125	21.629552004191773	22.041591892747807	20.114820327450563	21.76489602413533	22.16186854970125
0.9874999999999999	22.78675904541955	24.07927821328206	23.47590687601516	24.65067778936392	23.479166666666668	24.270369400052395	23.350575319328616	23.55943015096747	26.376468053011532	24.76914720260728
0.9924999999999999	25.71208622016936	24.31592959621358	25.468327016783977	25.067778936392077	24.083333333333336	26.17762640817396	24.448432386783487	24.792685519880926	25.083503932765865	27.072243346007607
0.9974999999999999	22.170900692840647	26.919094808460287	26.551164049810506	25.443169968717417	26.25	26.07283206706838	26.644146521693234	26.110992983202213	24.738713500700353	26.9418794133623
1.0025	25.86605080831409	21.94941576689839	27.417433676231727	25.73514077163712	27.333333333333332	26.00995546240503	26.22189380344136	27.4293004465235	26.505764465036098	27.55024443237371
1.0074999999999998	22.01693610469592	23.25099837302174	26.37791012452626	24.233576642335766	25.979166666666664	24.31228713649463	27.446426686371794	26.706357644056983	25.29899795280681	24.72569255839218
1.0125	22.170900692840647	22.896021298624465	24.385489983757445	24.233576642335766	25.083333333333336	25.27639507466597	25.715190541539112	24.452477142249627	24.566318284667602	24.682237914177076
1.0174999999999998	22.01693610469592	21.594438692501107	21.700054141851652	23.94160583941606	23.3125	22.887084097458736	23.561701678454554	23.60195619817138	25.94548001292964	22.900597501357957
1.0225	16.936104695919937	20.470344623576395	21.093665403356795	20.56308654848801	20.583333333333336	21.00078595755829	20.352581019740317	20.327450563470126	20.644327119922423	23.11787072243346
1.0274999999999999	18.244803695150118	16.38810826800769	16.848944233892798	17.142857142857142	17.875	18.33900969347655	18.072416341180197	18.413778439294067	16.5068419351363	18.815860945138514
1.0325	13.010007698229407	13.96243159295962	14.553329723876557	15.557872784150156	16.0625	15.761068902279277	13.892114430486647	15.4369551350202	15.989656287038034	16.078218359587183
1.0374999999999999	11.70130869899923	11.181777843514274	12.82079047103411	12.262773722627736	12.895833333333334	13.099292638197538	13.765438615011083	12.460131830746333	13.877814890636786	12.167300380228136
1.0425	11.085450346420323	9.643543854459399	9.788846778559828	10.010427528675704	9.5625	9.138066544406602	10.514092684471656	9.908568998511589	10.257515353948927	9.038565996740902
1.0474999999999999	7.698229407236336	6.922052950746931	7.493232268543585	8.13347236704901	7.979166666666666	8.027246528687451	6.7560434920299794	7.739740591112056	8.447365585604999	6.648560564910374
1.0525	6.466512702078522	6.567075876349652	5.284244721169464	5.589155370177268	6.666666666666667	5.9942363112391925	5.911538055526233	5.783542419732086	4.999461264949898	5.822922324823465
1.0574999999999999	5.003849114703618	4.6738648128975	4.02815376285869	4.212721584984359	4.125	3.9821849620120515	3.8847250079172384	4.8054433340421	4.008188772761557	3.9109179793590436
1.0625	3.079291762894534	4.378050584233102	2.8586897671900378	3.253388946819604	2.520833333333333	3.080953628504061	3.166895386889053	3.402083776312992	2.499730632474949	2.4334600760456273
1.0675	2.5404157043879905	2.4256766750480696	2.338927991337304	1.8769551616266946	1.9583333333333335	2.07492795389049	1.6890108730074949	1.615989793748671	1.7670509643357395	2.303096143400326
1.0725	2.848344880677444	2.6623280579795887	1.645912290200325	1.2095933263816476	1.3125	1.1317788839402674	1.5623350575319328	1.3183074633212843	0.8619760801637755	0.8690928843020097
1.0775	0.9237875288683602	1.3607454518562343	1.2560909583107742	1.251303441084463	0.7291666666666666	0.8593135970657584	0.80228016467856	0.637890708058686	0.5171856480982653	0.5214557305812059
1.0825	1.0007698229407236	1.3015826061233546	0.73632918245804	0.7507820646506778	0.39583333333333337	0.5030128373067855	0.337802174601499	0.212630236019562	0.3447904320655102	0.3476371537208039
1.0875	0.7698229407236336	0.7691169945274368	0.5197617758527342	0.45881126173096975	0.125	0.1676709457689285	0.25335163095112423	0.1275781416117372	0.25859282404913264	0.13036393264530147
1.0924999999999998	0.8468052347959968	0.5916284573287975	0.2165674066053059	0.20855057351407716	0.14583333333333334	0.1467120775478124	0.08445054365037474	0.1275781416117372	0.1723952160327551	0.17381857686040195
1.0975	0.30792917628945343	0.3549770743972785	0.12994044396318355	0.291970802919708	0.08333333333333334	0.08383547288446425	0.	0.08505209440782478	0.	0.17381857686040195
1.1025	0.3849114703618168	0.29581422866439877	0.12994044396318355	0.16684045881126172	0.08333333333333334	0.08383547288446425	0.04222527182518737	0.04252604720391239	0.043098804008188774	0.
1.1075	0.5388760585065435	0.1183256914657595	0.2165674066053059	0.1251303441084463	0.0625	0.	0.04222527182518737	0.04252604720391239	0.043098804008188774	0.
1.1124999999999998	0.30792917628945343	0.1183256914657595	0.08662696264212236	0.20855057351407716	0.	0.04191773644223212	0.	0.	0.043098804008188774	0.
1.1175	0.07698229407236336	0.05916284573287975	0.12994044396318355	0.04171011470281543	0.	0.	0.	0.	0.	0.
1.1225	0.15396458814472672	0.05916284573287975	0.04331348132106118	0.	0.	0.	0.	0.	0.	0.
1.1275	0.07698229407236336	0.1183256914657595	0.12994044396318355	0.	0.	0.	0.	0.	0.	0.
1.1324999999999998	0.	0.05916284573287975	0.	0.08342022940563086	0.020833333333333336	0.	0.	0.	0.	0.
1.1375	0.	0.05916284573287975	0.	0.04171011470281543	0.	0.	0.	0.	0.	0.
1.1424999999999998	0.	0.05916284573287975	0.	0.	0.020833333333333336	0.	0.	0.	0.	0.
1.1475	0.30792917628945343	0.	0.	0.04171011470281543	0.	0.	0.	0.	0.	0.

==> force-loglog2.dat <==
0.0012393760883331782	0.0002004747241467796	0.000054377615563308596	0.0001415473245786313	0.00007622462482239663	0.00004111842105263158	0.00004990206719313348	0.00009139669226231033	0.00012606535732385098	0.000058558157619821706	0.00008147745790331342
0.0012644131461146278	0.000040094944829355913	0.00010875523112661719	0.00007077366228931566	0.00009146954978687595	0.00008908991228070175	0.00004366430879399179	0.00010282127879509913	0.00004202178577461699	0.000058558157619821706	0.00006337135614702154
0.0012899559860135889	0.00012028483448806775	0.0000815664233449629	0.00007077366228931566	0.00009146954978687595	0.00006167763157894737	0.00006237758399141685	0.00005712293266394396	0.00007353812510557974	0.00004879846468318475	0.00003621220351258374
0.0013160148255065992	0.00012028483448806775	0.00010875523112661719	0.00003538683114465783	0.00021342894950271055	0.00007538377192982457	0.00007485310078970022	0.0001256704518606767	0.00006303267866192549	0.00006831785055645866	0.00010863661053775122
0.001342600088476909	0.00012028483448806775	0.	0.0001415473245786313	0.00009146954978687595	0.00009594298245614035	0.00007485310078970022	0.00009139669226231033	0.00008404357154923397	0.0000975969293663695	0.00004526525439072968
0.0013697224093841842	0.000040094944829355913	0.	0.00007077366228931566	0.000045734774893437976	0.00010279605263157894	0.00008732861758798358	0.00009139669226231033	0.00006303267866192549	0.0001366357011129173	0.00011768966141589715
0.0013973926375184206	0.000040094944829355913	0.0001903216544715801	0.00010616049343397348	0.000045734774893437976	0.00006853070175438596	0.00009356637598712526	0.00011424586532788792	0.00006303267866192549	0.000058558157619821706	0.00003621220351258374
0.0014256218413398161	0.0002405696689761355	0.0001903216544715801	0.00003538683114465783	0.000015244924964479323	0.00008908991228070175	0.00007485310078970022	0.00009139669226231033	0.00010505446443654247	0.00012687600817628034	0.00003621220351258374
0.0014544213129062907	0.00008018988965871183	0.00021751046225323438	0.00005308024671698674	0.00009146954978687595	0.00010964912280701753	0.00009356637598712526	0.00005712293266394396	0.00009454901799288823	0.00008783723642973256	0.00009053050878145936
0.001483802572390472	0.	0.00013594403890827147	0.00003538683114465783	0.00010671447475135528	0.00010279605263157894	0.00006861534239055853	0.00005712293266394396	0.00008404357154923397	0.00007807754349309561	0.00003621220351258374
0.0015137773726879064	0.00012028483448806775	0.00013594403890827147	0.0001415473245786313	0.00009146954978687595	0.00010279605263157894	0.0000810908591888419	0.00005712293266394396	0.00013657080376750522	0.00007807754349309561	0.00007242440702516749
0.0015443577041183844	0.00008018988965871183	0.000027188807781654298	0.00015924074015096022	0.00006097969985791729	0.000054824561403508766	0.00009356637598712526	0.000045698346131155166	0.00008404357154923397	0.0000975969293663695	0.00007242440702516749
0.0015755557992222192	0.00008018988965871183	0.000054377615563308596	0.00007077366228931566	0.00009146954978687595	0.00015762061403508772	0.00013099292638197538	0.00003427375959836638	0.00006303267866192549	0.00016591477992282814	0.00011768966141589715
0.001607384137653435	0.00008018988965871183	0.00013594403890827147	0.00003538683114465783	0.00010671447475135528	0.00007538377192982457	0.00009980413438626696	0.00009139669226231033	0.00010505446443654247	0.00006831785055645866	0.00009958355965960529
0.001639855451171785	0.00008018988965871183	0.000054377615563308596	0.0001415473245786313	0.00007622462482239663	0.00011650219298245615	0.00009980413438626696	0.000045698346131155166	0.00012606535732385098	0.00011711631523964341	0.00018106101756291872
0.001672982728735636	0.000040094944829355913	0.000027188807781654298	0.00008846707786164456	0.000045734774893437976	0.00008223684210526316	0.00009356637598712526	0.00013709503839346552	0.0001470762502111595	0.000029279078809910853	0.00010863661053775122
0.0017067792216977136	0.	0.00013594403890827147	0.00005308024671698674	0.00010671447475135528	0.00009594298245614035	0.0001247551679828337	0.00006854751919673276	0.00012606535732385098	0.00006831785055645866	0.00014484881405033497
0.0017412584491058316	0.000040094944829355913	0.	0.00015924074015096022	0.00016769417460927257	0.00011650219298245615	0.00006861534239055853	0.00011424586532788792	0.00012606535732385098	0.00010735662230300646	0.00009958355965960529
0.0017764342031106792	0.000040094944829355913	0.00013594403890827147	0.00010616049343397348	0.00012195939971583458	0.00015076754385964913	0.00009356637598712526	0.00011424586532788792	0.00006303267866192549	0.00006831785055645866	0.00009053050878145936
0.0018123205544828779	0.000040094944829355913	0.00010875523112661719	0.00017693415572328912	0.00012195939971583458	0.00011650219298245615	0.00008732861758798358	0.00009139669226231033	0.00010505446443654247	0.00011711631523964341	0.00010863661053775122
0.0018489318582414645	0.000040094944829355913	0.0000815664233449629	0.0001415473245786313	0.0001829390995737519	0.00010964912280701753	0.000118517409583692	0.0001256704518606767	0.00009454901799288823	0.000058558157619821706	0.00007242440702516749
0.0018862827593961026	0.0002004747241467796	0.0001631328466899258	0.00010616049343397348	0.00009146954978687595	0.00010279605263157894	0.00008732861758798358	0.00007997210572952155	0.0001470762502111595	0.00008783723642973256	0.00010863661053775122
0.0019243881988052697	0.00012028483448806775	0.000054377615563308596	0.00015924074015096022	0.00015244924964479326	0.00014391447368421054	0.00014346844318025874	0.00006854751919673276	0.00006303267866192549	0.00010735662230300646	0.00008147745790331342
0.001963263419152812	0.00012028483448806775	0.00010875523112661719	0.00012385390900630238	0.00009146954978687595	0.00013020833333333333	0.0001559439599785421	0.00009139669226231033	0.00006303267866192549	0.0001756744728594651	0.00013579576317218904
0.0020029239710452084	0.00012028483448806775	0.0001631328466899258	0.00012385390900630238	0.00012195939971583458	0.00011650219298245615	0.000118517409583692	0.00007997210572952155	0.00007353812510557974	0.00012687600817628034	0.00009053050878145936
0.0020433857192320333	0.000040094944829355913	0.0001903216544715801	0.00008846707786164456	0.00006097969985791729	0.00012335526315789474	0.00014970620157940044	0.00011424586532788792	0.00008404357154923397	0.00014639539404955425	0.00007242440702516749
0.0020846648489520558	0.00028066461380549143	0.000054377615563308596	0.0001415473245786313	0.00010671447475135528	0.00014391447368421054	0.00011227965118455032	0.0001485196249262543	0.00007353812510557974	0.00011711631523964341	0.00011768966141589715
0.002126777872407561	0.00016037977931742365	0.00010875523112661719	0.00015924074015096022	0.00012195939971583458	0.00010279605263157894	0.000118517409583692	0.00009139669226231033	0.00016808714309846795	0.00015615508698619122	0.00013579576317218904
0.0021697416353694474	0.00028066461380549143	0.00029907688559819727	0.00015924074015096022	0.00010671447475135528	0.00010964912280701753	0.00017465723517596715	0.00017136879799183188	0.0001575816966548137	0.00014639539404955425	0.00015390186492848088
0.002213573323915754	0.00008018988965871183	0.0001631328466899258	0.0001415473245786313	0.00009146954978687595	0.00015762061403508772	0.0001559439599785421	0.00023991631718856465	0.0001470762502111595	0.0000975969293663695	0.00009053050878145936
0.002258290471306333	0.00028066461380549143	0.00029907688559819727	0.00015924074015096022	0.00015244924964479326	0.00014391447368421054	0.00008732861758798358	0.0001599442114590431	0.00019960348242943073	0.00011711631523964341	0.00007242440702516749
0.002303910964996374	0.00044104439312291505	0.0002446992700348887	0.00015924074015096022	0.00012195939971583458	0.00009594298245614035	0.00013723068478111705	0.00020564255759019826	0.00006303267866192549	0.00015615508698619122	0.00015390186492848088
0.002350453053791638	0.00008018988965871183	0.0001631328466899258	0.0001415473245786313	0.00022867387446718986	0.00015076754385964913	0.00017465723517596715	0.00013709503839346552	0.00017859258954212222	0.0001366357011129173	0.00017200796668477277
0.0023979353551482085	0.0002004747241467796	0.0001631328466899258	0.00012385390900630238	0.0001829390995737519	0.00021244517543859647	0.0001684194767768255	0.00011424586532788792	0.00010505446443654247	0.00010735662230300646	0.00013579576317218904
0.002446376862619738	0.00028066461380549143	0.0000815664233449629	0.00010616049343397348	0.00009146954978687595	0.00012335526315789474	0.0001559439599785421	0.00021706714412298708	0.00012606535732385098	0.00020495355166937594	0.00014484881405033497
0.0024957969534551063	0.00044104439312291505	0.00013594403890827147	0.00023001440244027588	0.0002591637243961485	0.0001713267543859649	0.00019960826877253392	0.0001256704518606767	0.00013657080376750522	0.00018543416579610205	0.00010863661053775122
0.002546215396349595	0.0002004747241467796	0.0002446992700348887	0.00023001440244027588	0.00019818402453823121	0.00020559210526315788	0.00013723068478111705	0.00018279338452462066	0.0001575816966548137	0.00011711631523964341	0.00013579576317218904
0.0025976523593526134	0.00028066461380549143	0.0001631328466899258	0.00010616049343397348	0.0001829390995737519	0.00013706140350877192	0.00014346844318025874	0.00013709503839346552	0.0001470762502111595	0.00010735662230300646	0.00012674271229404308
0.002650128417935201	0.0002405696689761355	0.0001903216544715801	0.00031848148030192043	0.0001829390995737519	0.0001781798245614035	0.00024327257756652566	0.0001485196249262543	0.00022061437531673922	0.0000975969293663695	0.00014484881405033497
0.0027036645632204774	0.00008018988965871183	0.00010875523112661719	0.00017693415572328912	0.00021342894950271055	0.0001713267543859649	0.0001559439599785421	0.00018279338452462066	0.00019960348242943073	0.00008783723642973256	0.00013579576317218904
0.0027582822103803858	0.00008018988965871183	0.00027188807781654295	0.0002654012335849337	0.00024391879943166917	0.00012335526315789474	0.00017465723517596715	0.00013709503839346552	0.00010505446443654247	0.00018543416579610205	0.0002263262719536484
0.00281400320720203	0.00012028483448806775	0.00021751046225323438	0.00010616049343397348	0.00013720432468031392	0.00026041666666666666	0.00014346844318025874	0.0002513409037213534	0.00010505446443654247	0.0001366357011129173	0.00014484881405033497
0.002870849842827101	0.00008018988965871183	0.0002446992700348887	0.00010616049343397348	0.0003048984992895865	0.00020559210526315788	0.00022455930236910064	0.00027419007678693104	0.00023111982176039346	0.00018543416579610205	0.00015390186492848088
0.0029288448566678086	0.0004009494482935592	0.0003262656933798516	0.0001415473245786313	0.00024391879943166917	0.0002261513157894737	0.0001871327519742505	0.00018279338452462066	0.00011555991088019673	0.00016591477992282814	0.0002263262719536484
0.0029880114475029714	0.00044104439312291505	0.00021751046225323438	0.00024770781801260476	0.00019818402453823121	0.00020559210526315788	0.0001871327519742505	0.00010282127879509913	0.00016808714309846795	0.00014639539404955425	0.00013579576317218904
0.0030483732827578163	0.0003207595586348473	0.0001903216544715801	0.00033617489587424936	0.00016769417460927257	0.00020559210526315788	0.0001684194767768255	0.00010282127879509913	0.00022061437531673922	0.00016591477992282814	0.00009053050878145936
0.0031099545079712864	0.0003207595586348473	0.0001903216544715801	0.0001415473245786313	0.00019818402453823121	0.00020559210526315788	0.0001933705103733922	0.00023991631718856465	0.0001575816966548137	0.000195193858732739	0.00015390186492848088
0.003172779756454555	0.00012028483448806775	0.00013594403890827147	0.00031848148030192043	0.00013720432468031392	0.00021244517543859647	0.00019960826877253392	0.00018279338452462066	0.00017859258954212222	0.00022447293754264988	0.00021727322107550245
0.0032368741591447025	0.00028066461380549143	0.00021751046225323438	0.00015924074015096022	0.0001829390995737519	0.0002398574561403509	0.00026198585276395077	0.00018279338452462066	0.00018909803598577646	0.00018543416579610205	0.00021727322107550245
0.0033022633546574026	0.0002004747241467796	0.00027188807781654295	0.00017693415572328912	0.00010671447475135528	0.00025356359649122805	0.00021208378557081728	0.00018279338452462066	0.00016808714309846795	0.0001756744728594651	0.00019011406844106463
0.0033689734995427335	0.00016037977931742365	0.00035345450116150586	0.00023001440244027588	0.00019818402453823121	0.0001918859649122807	0.00030565016155794256	0.00019421797105740945	0.00027314160753501044	0.00020495355166937594	0.0002353793228317943
0.003437031278748124	0.0002405696689761355	0.00010875523112661719	0.0002654012335849337	0.00019818402453823121	0.00030153508771929826	0.00017465723517596715	0.0002970392498525086	0.0001575816966548137	0.0002537520163525607	0.0002444323737099402
0.0035064639162927123	0.00012028483448806775	0.00027188807781654295	0.00035386831144657824	0.00027440864936062784	0.00020559210526315788	0.0002495103359656674	0.0001599442114590431	0.000294152500422319	0.00026351170928919765	0.00018106101756291872
0.0035772991861572896	0.0004009494482935592	0.0002446992700348887	0.0002654012335849337	0.00021342894950271055	0.00028097587719298246	0.00030565016155794256	0.00034273759598366376	0.00021010892887308495	0.0003025504810357455	0.00019011406844106463
0.003649565423394288	0.00028066461380549143	0.00043502092450646877	0.00019462757129561808	0.0003048984992895865	0.00020559210526315788	0.00026198585276395077	0.00027419007678693104	0.00024162526820404768	0.00024399232341592374	0.00017200796668477277
0.003723291535462169	0.00036085450346420324	0.00021751046225323438	0.00035386831144657824	0.0003048984992895865	0.00021929824561403506	0.00022455930236910064	0.00027419007678693104	0.0002836470539786647	0.0003025504810357455	0.00016295491580662683
0.0037985070137887805	0.00028066461380549143	0.0001903216544715801	0.00037156172701890717	0.00022867387446718986	0.0002672697368421052	0.0003306011951545093	0.00022849173065577584	0.00024162526820404768	0.0002732714022258346	0.0002444323737099402
0.003875241945568346	0.0002004747241467796	0.00027188807781654295	0.00031848148030192043	0.00033538834921854514	0.00021244517543859647	0.000237034819167384	0.00027419007678693104	0.00016808714309846795	0.00028303109516247154	0.00019011406844106463
0.003953527025796717	0.00036085450346420324	0.0003262656933798516	0.0002830946491572626	0.00033538834921854514	0.0002467105263157895	0.0002307970607682423	0.00022849173065577584	0.00022061437531673922	0.00026351170928919765	0.00020822017019735652
0.004033393569549807	0.0003207595586348473	0.0002446992700348887	0.00021232098686794695	0.0002896535743251072	0.0003083881578947368	0.0002869368863605175	0.0002970392498525086	0.00023111982176039346	0.0003318295598456563	0.00028969762810066995
0.004114873524510012	0.000481139337952271	0.00027188807781654295	0.00030078806472959155	0.00038112312411198315	0.0003289473684210526	0.0003118879199570842	0.00011424586532788792	0.00025213071464770195	0.00026351170928919765	0.00034401593336954553
0.004197999483745735	0.00036085450346420324	0.0004078321167248145	0.00035386831144657824	0.0004268578990054211	0.0003426535087719298	0.00026198585276395077	0.0002856146633197198	0.00018909803598577646	0.0002147132446060129	0.00034401593336954553
0.004282804698749027	0.0005212342827816269	0.00027188807781654295	0.000406948558163565	0.0004268578990054211	0.0002672697368421052	0.00030565016155794256	0.0002856146633197198	0.00025213071464770195	0.00024399232341592374	0.0002353793228317943
0.004369323092736645	0.0002004747241467796	0.00035345450116150586	0.00044233538930822284	0.0002591637243961485	0.00029468201754385964	0.000355552228751076	0.00018279338452462066	0.0003151633933096274	0.00026351170928919765	0.0003530689842476915
0.004457589274219772	0.0004009494482935592	0.0003262656933798516	0.00017693415572328912	0.0004268578990054211	0.00021929824561403506	0.00029941240315880087	0.00035416218251645257	0.00025213071464770195	0.00032206986690901937	0.00034401593336954553
0.004547638550847908	0.0004009494482935592	0.00029907688559819727	0.00030078806472959155	0.00022867387446718986	0.0002467105263157895	0.0003617899871502177	0.0004455588747787629	0.00022061437531673922	0.00024399232341592374	0.0002987506789788159
0.0046395069435323675	0.00044104439312291505	0.0002446992700348887	0.00030078806472959155	0.0004573477489343797	0.00027412280701754384	0.0003867410207467844	0.0002856146633197198	0.0002836470539786647	0.0003708683315922041	0.00034401593336954553
0.0047332312008551616	0.0003207595586348473	0.0004078321167248145	0.0005131090515975385	0.0003658781991475038	0.0003426535087719298	0.000374265503948501	0.00036558676904924133	0.00040971241130251566	0.0003318295598456563	0.000425493391272859
0.004828848813768884	0.0005212342827816269	0.00027188807781654295	0.00031848148030192043	0.0003048984992895865	0.000356359649122807	0.00022455930236910064	0.000331313009450875	0.0004202178577461699	0.00031231017397238245	0.0002444323737099402
0.0049263980305936286	0.0004009494482935592	0.00046220973228812304	0.00037156172701890717	0.0004268578990054211	0.00033580043859649124	0.0004116920543433511	0.00035416218251645257	0.0003781960719715529	0.00032206986690901937	0.00038022813688212925
0.005025917872316788	0.0005613292276109829	0.0004078321167248145	0.00030078806472959155	0.00027440864936062784	0.0003426535087719298	0.0002744613695622341	0.0003198884229180862	0.00022061437531673922	0.0003318295598456563	0.0003711750860039833
0.005127448148202011	0.00044104439312291505	0.0004893985400697774	0.00038925514259123615	0.00022867387446718986	0.000356359649122807	0.0003243634367553676	0.00041128511518039653	0.0002836470539786647	0.0002537520163525607	0.00030780372985696175
0.005231029471713397	0.00028066461380549143	0.0003806433089431602	0.00038925514259123615	0.00027440864936062784	0.00030153508771929826	0.0003867410207467844	0.00041128511518039653	0.000294152500422319	0.00032206986690901937	0.00030780372985696175
0.005336703276761463	0.00028066461380549143	0.0005709649634147402	0.00038925514259123615	0.0002896535743251072	0.000322094298245614	0.0003680277455493594	0.00036558676904924133	0.0002626361610913562	0.00031231017397238245	0.0003530689842476915
0.00544451183427722	0.0003207595586348473	0.0005437761556330859	0.00030078806472959155	0.00027440864936062784	0.0004043311403508772	0.00045535636313734297	0.00046840804784434043	0.00035718517908424444	0.00034158925278229325	0.00033496288249139963
0.005554498269121153	0.00044104439312291505	0.0005709649634147402	0.00033617489587424936	0.0002896535743251072	0.000390625	0.0004803073967339097	0.000331313009450875	0.0003676906255278987	0.0004587055680219367	0.0004526525439072968
0.0056667065773336935	0.0006415191172696946	0.0006797201945413575	0.00038925514259123615	0.000518327448792297	0.0003974780701754386	0.000355552228751076	0.00041128511518039653	0.00038870151841520717	0.00026351170928919765	0.00034401593336954553
0.005781181643734268	0.00036085450346420324	0.0005165873478514317	0.00037156172701890717	0.000564062223685735	0.00043174342105263157	0.0003680277455493594	0.0004798326343771293	0.00022061437531673922	0.000390387717465478	0.0004707586456635886
0.005897969259875781	0.00028066461380549143	0.0003806433089431602	0.00038925514259123615	0.00035063327418302447	0.0004180372807017544	0.0003617899871502177	0.0004798326343771293	0.00040971241130251566	0.00044894587508529976	0.0005069708491761723
0.006017116142361887	0.0005212342827816269	0.00043502092450646877	0.00035386831144657824	0.00038112312411198315	0.00047286184210526316	0.00044288084633905964	0.0005026818074427068	0.00045173419707713263	0.00034158925278229325	0.0004526525439072968
0.006138669951534218	0.0005613292276109829	0.00027188807781654295	0.000406948558163565	0.00038112312411198315	0.0005071271929824561	0.000374265503948501	0.000491257220909918	0.0005147668757390581	0.000390387717465478	0.00034401593336954553
0.006262679310537187	0.0007217090069284065	0.0005709649634147402	0.0004954156360252095	0.0005945520736146937	0.00042489035087719295	0.0004803073967339097	0.0004227097017131853	0.00048325053640809536	0.0005563024973883062	0.0003711750860039833
0.00638919382476788	0.00044104439312291505	0.0005981537711963945	0.0004246419737358939	0.00035063327418302447	0.0004797149122807018	0.0004927829135321931	0.0005141063939754956	0.00045173419707713263	0.0004587055680219367	0.0004798116965417345
0.006518264101718862	0.0004009494482935592	0.00035345450116150586	0.00047772222045288065	0.00038112312411198315	0.0005482456140350877	0.0004803073967339097	0.00046840804784434043	0.00047274508996444117	0.0003708683315922041	0.0004073872895165671
0.006649941771221884	0.00036085450346420324	0.0005437761556330859	0.00044233538930822284	0.00038112312411198315	0.00048656798245614035	0.00045535636313734297	0.0005369555670410732	0.00046223964352078693	0.00044894587508529976	0.000552236103566902
0.006784279506100461	0.0005212342827816269	0.0007069090023230117	0.0006369629606038409	0.000609796998579173	0.0004660087719298246	0.00048654515513305133	0.000491257220909918	0.000588305000844638	0.000390387717465478	0.0003892811877602752
0.0069213310432397505	0.0004009494482935592	0.0005981537711963945	0.00047772222045288065	0.00048783759886333834	0.0005893640350877193	0.0006050625647167434	0.0004569834613115517	0.00044122875063347844	0.0004977443397684844	0.00044359949302915085
0.007061151205081975	0.0005613292276109829	0.0003806433089431602	0.0006369629606038409	0.000564062223685735	0.0005345394736842105	0.00046783187993562636	0.0005598047401066508	0.0005567886615136751	0.0004879846468318475	0.0004345464421510049
0.007203795921556175	0.0006816140620990505	0.0006525313867597032	0.00031848148030192043	0.0006402868485081316	0.0005002741228070176	0.0005489227391244682	0.0005369555670410732	0.0006408322330629091	0.00046846526095857365	0.0005341300018106102
0.007349322252450885	0.0005613292276109829	0.0005709649634147402	0.0006723497917484987	0.0006402868485081316	0.0005002741228070176	0.0005302094639270432	0.0005483801535738621	0.0005462832150700209	0.000605100962071491	0.0005069708491761723
0.007497788410238852	0.0008018988965871183	0.00046220973228812304	0.0005661892983145252	0.00048783759886333834	0.0005962171052631579	0.0006487268735107352	0.0006169276727705947	0.0004937559828517497	0.0006734188126279496	0.0004526525439072968
0.007649253783362752	0.0005613292276109829	0.0006525313867597032	0.0007431234540378143	0.000609796998579173	0.0005893640350877193	0.0006175380815150268	0.0005255309805082844	0.00048325053640809536	0.000585581576198217	0.0004888647474198804
0.007803778959991415	0.0007618039517577624	0.0006797201945413575	0.0006369629606038409	0.0006402868485081316	0.0007195723684210526	0.0005863492895193184	0.0006283522593033836	0.0006618431259502177	0.0005465428044516692	0.0004979177982980264
0.007961425752255842	0.0006415191172696946	0.0006525313867597032	0.0005838827138868541	0.0007012665483660489	0.0007264254385964912	0.0005988248063176017	0.0006740506054345387	0.0006618431259502177	0.00044894587508529976	0.0005975013579576318
0.008122257220974935	0.0006415191172696946	0.0006253425789780489	0.0006546563761761698	0.0006250419235436524	0.0006304824561403509	0.0005801115311201766	0.0006169276727705947	0.0005147668757390581	0.0006343800408814018	0.0004707586456635886
0.008286337700880619	0.0007618039517577624	0.0005709649634147402	0.0008846707786164457	0.0005793071486502144	0.0007606907894736842	0.000673677907107302	0.0006854751919673275	0.0006618431259502177	0.00057582188326158	0.000706137968495383
0.00845373282635264	0.0006014241724403387	0.0005981537711963945	0.0008669773630441168	0.0006707766984370903	0.0005962171052631579	0.0005489227391244682	0.00066262601890175	0.0007038649117248346	0.0005660621903249431	0.0005975013579576318
0.008624509557673132	0.0006415191172696946	0.00043502092450646877	0.00081389711632713	0.0005488172987212557	0.0006647478070175439	0.0007048666991030104	0.0007083243650329051	0.0007563921439431059	0.0005660621903249431	0.0007242440702516749
0.008798736207811696	0.0007217090069284065	0.0005981537711963945	0.0005838827138868541	0.0007317563982950076	0.0005550986842105263	0.0006674401487081602	0.0006968997785001163	0.000850941161935994	0.0006734188126279496	0.0005431830526887562
0.008976482469751424	0.000922183731075186	0.0007069090023230117	0.0007608168696101432	0.0006555317734726109	0.0006304824561403509	0.0008171463502875607	0.000765447297696849	0.0007353812510557974	0.0006148606550081279	0.0007332971211298207
0.00915781944436709	0.0007217090069284065	0.0008700418490129375	0.0006369629606038409	0.0007622462482239663	0.0006990131578947368	0.0007547687662961438	0.00066262601890175	0.0005672941079573294	0.0007417366631844082	0.0007151910193735289
0.009342819668866381	0.0005613292276109829	0.0005165873478514317	0.0010792983499120638	0.0007165114733305283	0.0007058662280701755	0.000692391182304727	0.0005483801535738621	0.0007353812510557974	0.0007417366631844082	0.0007242440702516749
0.009531557145805813	0.0010023736207338979	0.0006525313867597032	0.0008492839474717878	0.0010061650476556354	0.0006716008771929825	0.00063001359831331	0.0006512014323689611	0.0006408322330629091	0.000790535127867593	0.0007876154263986965
0.009724107372692692	0.0008018988965871183	0.000734097810104666	0.0004954156360252095	0.0006555317734726109	0.0009388706140350878	0.0007984330750901357	0.00066262601890175	0.0007563921439431059	0.000780775434930956	0.0008690928843020098
0.00992054737218514	0.0006014241724403387	0.0006525313867597032	0.0007785102851824723	0.001082389672478032	0.000952576754385965	0.0008171463502875607	0.000982514441819836	0.0006408322330629091	0.0008686126713606886	0.0006608727141046533
0.01012095572290219	0.0008018988965871183	0.0005437761556330859	0.0008669773630441168	0.0008689607229753214	0.0009594298245614036	0.0008545729006824107	0.0007083243650329051	0.0007668975903867602	0.0006831785055645865	0.0007876154263986965
0.010325412590856278	0.0008018988965871183	0.000815664233449629	0.0009554444409057613	0.0008689607229753214	0.0008086622807017544	0.000810908591888419	0.0008225702303607931	0.0007668975903867602	0.0007417366631844082	0.0009505703422053232
0.010533999761520712	0.0010825635103926096	0.0006797201945413575	0.0006369629606038409	0.0009146954978687594	0.0007538377192982457	0.0007734820414935688	0.0009139669226231033	0.0008404357154923398	0.0008393335925507777	0.0008781459351801556
0.010746800672544956	0.000962278675904542	0.0009516082723579004	0.0008492839474717878	0.0009299404228332389	0.0008566337719298245	0.0007173422159012937	0.0007997210572952155	0.0008299302690486857	0.0007124575843744974	0.0010501539018649285
0.010963900447130805	0.0012830382345393892	0.0006525313867597032	0.0010792983499120638	0.0009451853477977182	0.0009457236842105263	0.0009606147934678194	0.0007882964707624265	0.0008299302690486857	0.0008198142066775038	0.0009143581386927395
0.011185385928082795	0.0010023736207338979	0.0010331746957028634	0.0008315905318994589	0.0009451853477977182	0.0010485197368421053	0.0010105168606609528	0.0008682685764919483	0.0009034683941542653	0.0007710157419943191	0.0009958355965960528
0.011411345712546485	0.000962278675904542	0.0009244194645762461	0.0010969917654843925	0.0010214099726201147	0.0011444627192982457	0.0009107127262746859	0.0010282127879509913	0.0009559956263725366	0.000995488679536969	0.000986782545717907
0.0116418701874485	0.0011226584552219657	0.0013050627735194064	0.001026218103195077	0.0009299404228332389	0.0008977521929824561	0.0009419015182703942	0.0010624865475493577	0.0010820609836963875	0.00115164376652316	0.0009777294948397608
0.011877051565652498	0.0008018988965871183	0.001005985887921209	0.0009554444409057613	0.0009604302727621976	0.0010827850877192981	0.0010354678942575196	0.0010624865475493577	0.0009980174121471536	0.0008881320572339624	0.0009415172913271772
0.012116983922845556	0.0011226584552219657	0.0008428530412312832	0.001026218103195077	0.0010214099726201147	0.0010211074561403508	0.0011415097870429284	0.000879693163024737	0.001019028305034462	0.0010930856089033385	0.0010229947492304907
0.012361763235169694	0.0010424685655632537	0.0010603635034845175	0.0010792983499120638	0.0011433693723359494	0.0010553728070175439	0.0011103209950472197	0.000982514441819836	0.0011135773230273502	0.0012199616170796188	0.0009505703422053232
0.012611487417613606	0.0011226584552219657	0.001114741119047826	0.0011323785966290505	0.0011586142973004287	0.001158168859649123	0.0011040832366480781	0.0012452799320739783	0.0010505446443654248	0.0010833259159667014	0.001258374072062285
0.01286625636317997	0.0012028483448806775	0.001114741119047826	0.0007962037007548011	0.0011128795224069907	0.0011239035087719298	0.0010916077198497947	0.0011767324128772456	0.0009559956263725366	0.001210201924142982	0.0010592069527430746
0.01312617198284398	0.0012830382345393892	0.0012234963501744434	0.0010439115187674058	0.0012043490721938667	0.0012335526315789473	0.0010791322030515114	0.0010967603071477241	0.0012396426803512014	0.0010930856089033385	0.0009777294948397608
0.013391338246319088	0.0012429432897100333	0.0013050627735194064	0.0010969917654843925	0.0010518998225490734	0.0011855811403508772	0.0011539853038412117	0.0011653078263444568	0.0011555991088019672	0.0014444345546222688	0.0011316313597682418
0.01366186122364628	0.0012830382345393892	0.0012234963501744434	0.0013446995834969974	0.001036654897584594	0.0011992872807017544	0.0010791322030515114	0.001153883239811668	0.0012606535732385096	0.0010638065300934275	0.0011678435632808256
0.013937849127623508	0.001403323069027457	0.0012234963501744434	0.0014862469080756287	0.0011891041472293874	0.0011650219298245613	0.0012974537470214704	0.0011881569994100344	0.0013446971447877436	0.0012394810029528927	0.0013217454282093066
0.014219412357092247	0.0010825635103926096	0.0010603635034845175	0.001220845674490695	0.0012805736970162632	0.0014528508771929824	0.0011789363374377782	0.0011310340667460904	0.001481267948555249	0.0010638065300934275	0.001394169835234474
0.01450666354109852	0.0013231331793687453	0.001386629196864369	0.0010616049343397348	0.0012043490721938667	0.0013020833333333335	0.001384782364609454	0.001370950383934655	0.0010925664301400418	0.0012687600817628036	0.0011406844106463879
0.014799717583945993	0.0010825635103926096	0.001196307542392789	0.0013446995834969974	0.001509247571483453	0.0013569078947368422	0.0014284466734034457	0.0014052241435330215	0.0011240827694710045	0.0013175585464459884	0.001276480173818577
0.015098691711159243	0.001844367462150372	0.001114741119047826	0.001450860076930971	0.0013415533968741805	0.0014322916666666666	0.001384782364609454	0.0014166487300658103	0.0013026753590131268	0.001356597318192536	0.001385116784356328
0.015403705516375531	0.0013231331793687453	0.001468195620209332	0.001256232505635353	0.0014177780216965772	0.0015556469298245615	0.0012725027134249036	0.0013252520378035	0.0013341916983440896	0.0014151554758123578	0.0013126923773311607
0.015714881009183848	0.0013231331793687453	0.0015225732357726407	0.0015570205703649446	0.001448267871625536	0.0015899122807017543	0.0014159711566051622	0.0013481012108690774	0.0014287407163369778	0.0014737136334321795	0.0013760637334781821
0.016032342663930377	0.0011226584552219657	0.0018488389291524921	0.0013093127523523397	0.0015244924964479326	0.0014322916666666666	0.0013348802974163204	0.001428073316598599	0.0014497516092242862	0.001571310562798549	0.0016657613615788521
0.0163562174695099	0.0011226584552219657	0.0013322515813010607	0.0017339547260882336	0.0017989011458085602	0.0015762061403508773	0.0016155794253776962	0.0014623470761969653	0.0015337951807735204	0.001581070255735186	0.0014847003440159332
0.016686634980163033	0.001403323069027457	0.0013322515813010607	0.0015393271547926154	0.001219593997158346	0.0015076754385964914	0.0015594395997854211	0.0017136879799183186	0.0013762134841187063	0.0017860238074045621	0.0016114430563099764
0.017023727367299665	0.0016037977931742367	0.0016857060824625664	0.0015570205703649446	0.0015854721963058497	0.0014528508771929824	0.00174033459336053	0.0017708109125822626	0.0016073333058791	0.0014053957828757209	0.001394169835234474
0.017367629472369275	0.0017240826276623046	0.002011971775842418	0.0015039403236479577	0.0017379214459506429	0.0017886513157894736	0.0014346844318025875	0.0014966208357953318	0.0016388496452100626	0.0015225120981153643	0.0016204961071881222
0.017718478860799313	0.0016839876828329482	0.0014410068124276778	0.0016631810637989179	0.0016312069711992877	0.0016790021929824562	0.0016717192509699715	0.0014166487300658103	0.0015968278594354459	0.0018445819650243836	0.0017291327177258735
0.018076415877023206	0.001443418013856813	0.0023110486614406154	0.0017339547260882336	0.001722676520986164	0.0016584429824561403	0.0015781528749828461	0.0016451404607215861	0.001869969466970456	0.0018348222720877467	0.0017743979721166034
0.018441583700619997	0.0021250320759558633	0.0015769508513359494	0.0019462757129561806	0.001646451896163767	0.001713267543859649	0.0017964744189528051	0.001747961739516685	0.0016388496452100626	0.0016298687204183708	0.00198261814231396
0.0188141284035881	0.0020047472414677957	0.002365426277003924	0.0017693415572328914	0.0019056156205599158	0.0017680921052631578	0.0019087540701373555	0.0020450009893691937	0.0017333986632029508	0.0017177059568481033	0.0018558754300199167
0.019194199008776027	0.0016438927380035924	0.0019032165447158008	0.001804728388377549	0.0018141460707730395	0.0017338267543859649	0.001896278553339072	0.001805084672180629	0.0019119912527450732	0.0018153028862144727	0.0016295491580662683
0.019581947549493533	0.001924557351809084	0.002229482238095652	0.0021232098686794695	0.0018293909957375189	0.0017201206140350876	0.0017465723517596716	0.001759386326049474	0.0019645184849633444	0.0018738610438342946	0.0017381857686040196
0.019977529130326948	0.0017641775724916602	0.0017128948902442208	0.001981662544100838	0.0017379214459506429	0.001884594298245614	0.0018463764861459384	0.00170226339338553	0.0019224966991887274	0.001942178894390753	0.0018468223791417708
0.020381101989183106	0.002365601744931999	0.001984782968060764	0.002247063777685772	0.0020123300953112707	0.002124451754385965	0.0019898449293261973	0.0020107272297708273	0.0017649150025339138	0.002205690603679951	0.002064095600217273
0.02079282756058658	0.0020047472414677957	0.0020663493914057267	0.0021762901153964563	0.0019970851703467914	0.0020833333333333333	0.0019773694125279143	0.0022049452008282367	0.0021746274138364293	0.002313047225982957	0.00198261814231396
0.021212870540255693	0.002205221965614575	0.002011971775842418	0.0020347427908178253	0.0023172285946008574	0.0022341008771929825	0.0021083623389098896	0.002102123922033138	0.002342714556934897	0.0018543416579610205	0.002326634075683505
0.021641398950982948	0.002726456248396202	0.0021751046225323436	0.002229370362113443	0.002301983669636378	0.0021998355263157894	0.00237034819167384	0.0022277943738938143	0.0022376600924983547	0.0020397758237571226	0.0021546261089987325
0.02207858420984643	0.0026462663587374907	0.002093538199187381	0.0023355308555474165	0.002134289495027106	0.0022889254385964914	0.0024389635340643988	0.002307766479623336	0.0021956383067237377	0.0022154502966165875	0.002254209668658338
0.0225246011967789	0.0020047472414677957	0.002392615084785578	0.002494771595698377	0.0023172285946008574	0.0023711622807017544	0.002432725775665257	0.002250643546959392	0.0021536165209491208	0.0024301635412226005	0.0021727322107550247
0.022979628324522102	0.0030071208622016936	0.0025013703159121954	0.002813253076000297	0.0025001676941746095	0.002357456140350877	0.0024077747420686905	0.002513409037213534	0.002122100181618158	0.002449682927095875	0.0022813688212927757
0.023443847609994243	0.002806646138054914	0.002637314354820467	0.0026186255047046794	0.002423943069352213	0.002378015350877193	0.0025637187020472324	0.0024791352776151678	0.0022901873247166264	0.0023520859977295048	0.002208944414267608
0.023917444747099184	0.002766551193225558	0.001984782968060764	0.0022116769465411142	0.002683106793748361	0.002604166666666667	0.0022455930236910063	0.0024220123449512237	0.0023847363427095146	0.002371605383602779	0.0027159152634437804
0.02440060918100648	0.0030472158070310494	0.0026645031626021214	0.0027955596604279684	0.002683106793748361	0.0023300438596491227	0.002607383010841224	0.0023534648257544913	0.0027629324146810673	0.0025960783211454288	0.002634437805540467
0.024893534183931962	0.003327880420836541	0.002229482238095652	0.0026186255047046794	0.00294227051814451	0.0026452850877192982	0.0026385718028369325	0.002696202421738155	0.002741921521793759	0.002703434943448435	0.0030146659424225963
0.02539641693244924	0.002726456248396202	0.0028820136248553555	0.0025301584268430347	0.0028812908182865925	0.002515076754385965	0.0025325299100515237	0.0027875991140004653	0.002920514111335881	0.0029279078809910848	0.002788339670468948
0.025909458586362906	0.0025660764690787785	0.0026645031626021214	0.002884026738289613	0.002850800968357634	0.0026932565789473686	0.0028257045548111827	0.0028332974601316206	0.002668383396688179	0.002771752794004894	0.002643490856418613
0.02643286436917517	0.001884462406979728	0.0028004472015103923	0.002494771595698377	0.0028812908182865925	0.002768640350877193	0.002769564729218908	0.0030389400177218188	0.002615856164469908	0.0028400706445613523	0.0029150823827629913
0.026966843650178	0.002806646138054914	0.0030995240871085896	0.0033617489587424937	0.0028050661934641958	0.0028714364035087717	0.0028943198972017415	0.0029818170850578747	0.0029520304506668437	0.0029376675739277223	0.0029512945862755747
0.027511610028203605	0.003167500641519117	0.0030179576637636273	0.0030609608940129016	0.003048984992895865	0.0029262609649122807	0.0033746272939356513	0.0026048057294758443	0.00314112848665262	0.003123101739723824	0.0028788701792504074
0.028067381417066852	0.0031274056966897616	0.003317034549361824	0.0031671213874468755	0.0032319240924696168	0.003090734649122807	0.003237396609154534	0.003130336709984129	0.0032041611653145455	0.0030157451174208177	0.0032862574687669743
0.028634380132733665	0.0034882602001539646	0.0030995240871085896	0.003308668712025507	0.003628292141546079	0.0028988486842105262	0.0031812567835622593	0.0034616497194350036	0.0032041611653145455	0.003074303275040639	0.003313416621401412
0.0292128329822504	0.0030873107518604053	0.0033442233571434788	0.0033617489587424937	0.0036130472165816	0.002953673245614035	0.003187494541961401	0.0030389400177218188	0.0029100086648922267	0.0035525282289358496	0.0036031142495020823
0.02980297135446967	0.0032476905311778293	0.003208279318235207	0.0033617489587424937	0.0033538834921854515	0.003159265350877193	0.0034681936699227766	0.0030960629503857624	0.0029415250042231895	0.003162140511470372	0.003467318486329893
0.030405031312608976	0.0030071208622016936	0.0035073562038334047	0.00341482920545948	0.0031404545426827407	0.0035361842105263155	0.0035368090123133354	0.0033245546810415387	0.0030570849151033866	0.0033768537560763846	0.0033677349266702876
0.031019253688679145	0.004049589427764948	0.00405113235946649	0.003697923854616743	0.003963680490764624	0.0035224780701754383	0.003636613146699602	0.0033931022002382715	0.003992069648588614	0.003279256826710015	0.0036664856056491035
0.03164588417982035	0.0038892096484475234	0.0035889226271783674	0.003308668712025507	0.003948435565800146	0.0035224780701754383	0.0036428509050987438	0.0034159513733038487	0.003508819112180519	0.003591567000682398	0.0036483795038928122
0.032285173446584235	0.0037288298691301003	0.004214265206156416	0.00391024484148469	0.003643537066510559	0.0035704495614035086	0.0038923612410644106	0.003918633180746556	0.003929036969926689	0.0036403654653655824	0.00391997103023719
0.032937377213201474	0.004049589427764948	0.0041055099750297985	0.003892551425912361	0.004146619590338376	0.0038308662280701756	0.0038611724490687028	0.0037244152096891463	0.004097124113025157	0.003308535905519926	0.0038113344196994384
0.03360275636987488	0.0035684500898126763	0.0036976778583049843	0.003821777763623045	0.003917945715871187	0.004111842105263158	0.0040982072682360865	0.0034844988925005816	0.0038344879519338006	0.003952675639337965	0.003910917979359043
0.034281577077138956	0.003608545034642032	0.004486153283972959	0.0040694855816356505	0.003795986316155352	0.004207785087719298	0.0039547388250558285	0.003930057767279344	0.0041076295594688105	0.004050272568704334	0.004372623574144486
0.03497411087232768	0.003969399538106236	0.004295831629501379	0.004157952659497295	0.0038417210910487902	0.00420093201754386	0.004191773644223212	0.004284219949795797	0.00432824393478555	0.004118590419260793	0.004028607640774941
0.03568063477819303	0.003768924813959456	0.004295831629501379	0.004193339490641952	0.004192354365231814	0.004235197368421053	0.004447521738588021	0.004249946190197431	0.003866004291264763	0.004343063356803443	0.004327358319753757
0.036401431413717794	0.004651013600205286	0.004404586860627996	0.00454720780208853	0.003963680490764624	0.004406524122807018	0.004204249161021496	0.004181398671000698	0.004506836524327673	0.004567536294346093	0.004345464421510049
0.03713678910716694	0.00481139337952271	0.004486153283972959	0.004299499984075926	0.004634457189201715	0.004337993421052631	0.004765647416944247	0.004649806718845038	0.004853516256968262	0.004411381207359902	0.0038747057758464604
0.03788700201142274	0.0044505388760585065	0.00405113235946649	0.004441047308654558	0.0045277427144503595	0.004557291666666667	0.004578514664969996	0.004295644536328585	0.00474846179253172	0.004557776601409456	0.004924859677711388
0.03865237022164987	0.00549300744162176	0.005029929439606045	0.0043525802307929125	0.005168029562958492	0.005023300438596491	0.004503661564180296	0.004684080478443405	0.0047589672389753744	0.005006722476494755	0.004680427304001449
0.03943319989533747	0.004250064151911727	0.004676474938444539	0.004653368295522505	0.00519851941288745	0.004831414473684211	0.005158626196090173	0.005129639353222168	0.00474846179253172	0.004860327082445201	0.005214557305812059
0.04022980337476622	0.00549300744162176	0.0060087265197456	0.00488338269796278	0.0047564165889175496	0.00522889254385965	0.005083773095300473	0.004741203411107349	0.005084636078728656	0.004879846468318475	0.004879594423320659
0.0410424993119494	0.0050920579933282015	0.004594908515099576	0.005555732489711279	0.0055643976120349535	0.005276864035087719	0.005090010853699614	0.005026818074427068	0.005452326704256555	0.005094559712924488	0.005585732391816042
0.04187161279609798	0.00501186810366949	0.0052474399018592795	0.004989543191396754	0.005046070163242656	0.005256304824561403	0.005564080492034383	0.005757991612525551	0.005189690543165198	0.005709420367932616	0.005259822560202789
0.042717475483660595	0.005653387220939184	0.005111495862951008	0.005555732489711279	0.005091804938136094	0.005557839912280702	0.00544556308245069	0.005906511237451805	0.00516867965027789	0.005553265280946425	0.005938801376063733
0.04358042573099063	0.004731203489863998	0.0051930622862959705	0.005608812736428266	0.005549152687070474	0.005790844298245614	0.005713786693613783	0.005118214766689379	0.005599402954467714	0.005777738218489075	0.005649103747963064
0.04446080872969315	0.004931678214010777	0.006090292943090563	0.005308024671698674	0.005701601936715268	0.005900493421052632	0.005713786693613783	0.005929360410517383	0.005967093579995613	0.005670381596186068	0.0058301647655259825
0.045358976644706235	0.005172247882986913	0.005709649634147403	0.005838827138868541	0.006021745360969334	0.005921052631578947	0.006025674613570867	0.005815114545189496	0.006691969384607756	0.005641102517376157	0.006119862393626652
0.046275288755171624	0.005974146779574031	0.006171859366435526	0.006175002034742791	0.006311398935294441	0.005962171052631578	0.006293898224733959	0.006317796352632203	0.006292762419748895	0.006148606550081278	0.006002172732210755
0.04721011159815115	0.006655760841673082	0.005954348904182291	0.005980374463447173	0.00588454103628902	0.006256853070175438	0.006094289955961426	0.006294947179566624	0.006292762419748895	0.0063438004088140175	0.006454825276118052
0.048163819115246496	0.006294906338208879	0.006063104135308908	0.00585652055444087	0.007088890108482886	0.006092379385964912	0.006206569607145976	0.006180701314238737	0.006944100099255458	0.006743947819216133	0.006255658156798842
0.04913679280218075	0.006375096227867591	0.006579691483160339	0.0066527242551956715	0.0066925220594064245	0.006277412280701755	0.006668163728682461	0.0066262601890175	0.006712980277495064	0.0068317850556458655	0.006880318667390911
0.05012942186140185	0.006856235565819861	0.006878768368758538	0.006263469112604436	0.00699742055869601	0.006859923245614036	0.006792918896665294	0.0065805618428863445	0.00697561643858642	0.007290490623667802	0.007332971211298207
0.05114210335776872	0.006976520400307929	0.007205034062138388	0.00700659256664225	0.006631542359548507	0.007072368421052631	0.00674301682947216	0.007003271544599529	0.006744496616826028	0.006939141677948872	0.007323918160420061
0.0521752423773825	0.007577944572748268	0.006389369828688761	0.007077366228931565	0.006860216234015696	0.007058662280701754	0.007266988535000062	0.007505953352042237	0.007175219921015851	0.006812265669772591	0.007197175448126019
0.0532292521896264	0.007016615345137285	0.006715635522068611	0.007183526722365539	0.007515748007488307	0.007394462719298245	0.0072357997430043544	0.008111456438280042	0.007753019475416836	0.007397847245970808	0.007541191381495564
0.05430455441247898	0.006936425455478574	0.006933145984321845	0.006422709852755396	0.007393788607772472	0.007462993421052631	0.0073792681861846125	0.007437405832845504	0.007921106618515304	0.007593041104703548	0.007830889009596234
0.055401579181166935	0.007297279958942777	0.007612866178863203	0.00797973042312034	0.007713932032026538	0.00805235745614035	0.00781591127412453	0.007620199217370124	0.008015655636508192	0.007768715577563012	0.007867101213108817
0.056520765320224924	0.00894117269694637	0.009244194645762462	0.00700659256664225	0.007287074133021118	0.007983826754385965	0.007996806267699639	0.007414556659779925	0.008204753672493967	0.008500692547810784	0.008491761723700888
0.05766256051903126	0.007898704131383116	0.008047887103369672	0.008032810669837326	0.008476178280250506	0.008230537280701755	0.0082899809124593	0.008511316966927649	0.008026161082951845	0.008549491012493969	0.008817671555314141
0.05882742151088959	0.00854022324865281	0.007911943064461401	0.008368985565711577	0.008933526029184884	0.008628015350877193	0.008876330201978616	0.008522741553460438	0.008509411619359942	0.008695886406543523	0.008844830707948578
0.06001581425572836	0.009542596869386707	0.009162628222417498	0.008068197500981986	0.008964015879113843	0.00863486842105263	0.008820190376386343	0.008842629976378524	0.00873002599467668	0.00931074706155165	0.008881042911461162
0.06122821412649095	0.008860982807287658	0.008999495375727572	0.009182882682038707	0.009406118703083744	0.009135142543859649	0.00907593847075115	0.009470982235681907	0.008772047780451297	0.008969157808769357	0.009170740539561833
0.06246510609929121	0.009261932255581216	0.008428530412312831	0.008687467046013498	0.009284159303367909	0.009402412280701754	0.009394064149107378	0.009859418177796727	0.009528439924394403	0.00947666184147448	0.009216005793952563
0.06372698494741037	0.008981267641775726	0.010032670071430435	0.009872925889359533	0.00948234332790614	0.009608004385964913	0.009949224646630986	0.0092767642646245	0.009822592424816722	0.009369305219171472	0.009958355965960529
0.06501435543921295	0.008700603027970233	0.009434516300234041	0.009554444409057613	0.009863466452018124	0.009751918859649123	0.009880609304240428	0.009813719831665572	0.010085228585908077	0.009993925567116238	0.009369907658881044
0.06632773254006086	0.009462406979727996	0.009923914840303819	0.009642911486919257	0.010015915701662917	0.009731359649122806	0.010454483076961464	0.009916541110460671	0.010074723139464423	0.010169600039975702	0.009949302915082382
0.06766764161830635	0.010665255324608673	0.010195802918120361	0.0104037283565294	0.01015312002634323	0.010313870614035088	0.010435769801764038	0.010362099985239435	0.010736566265414641	0.01062830560799764	0.010320478001086366
0.0690346186554464	0.01050487554529125	0.010603635034845175	0.010616049343397348	0.01059522285031313	0.010649671052631579	0.010560524969746871	0.010636290062026365	0.010463424657879632	0.011545716744041512	0.01078218359587181
0.07042921046052249	0.01070535026943803	0.010929900728225028	0.011129158394994886	0.012013000872009707	0.011074561403508772	0.01081003530571254	0.011321765253993693	0.011093751444498886	0.010960135167843296	0.011289154445047982
0.07185197488885145	0.010945919938414166	0.011174599998259916	0.011659960862164755	0.011037325674283031	0.010964912280701754	0.011377671320034432	0.01155025698464947	0.011324871266259279	0.011233406570069129	0.011370631902951294
0.07330348106517506	0.010745445214267384	0.011419299268294806	0.0110760781482779	0.011784326997542519	0.01108141447368421	0.01170827251518894	0.011641653676911778	0.011661045552456216	0.01187754630388717	0.011569799022270505
0.07478430961131752	0.010745445214267384	0.011528054499421422	0.011571493784303109	0.011433693723359494	0.012479440789473686	0.011864216475167484	0.012235732176616795	0.011587507427350636	0.012248414635479373	0.011931921057396343
0.07629505287844193	0.01198838850397742	0.012343718732871052	0.012066909420328318	0.012028245796974186	0.0125	0.012475516798283369	0.012829810676321813	0.012333394124850088	0.012619282967071576	0.01249321021184139
0.07783631518399865	0.01295066717988196	0.011011467151569991	0.012438471147347226	0.01221118489654794	0.01274671052631579	0.012768691443043028	0.013492436695223563	0.013194840733229735	0.013224383929143067	0.013018287162773855
0.07940871305346034	0.011667628945342571	0.013213760581883989	0.013429302419397646	0.012744757270304717	0.013315515350877192	0.013142956946991528	0.013104000753108745	0.012932204572138378	0.012951112526917233	0.01338040919789969
0.08101287546694037	0.013151141904028739	0.012316529925089397	0.013004660445661752	0.012760002195269196	0.013555372807017544	0.01306810384620183	0.013789475945076072	0.01251198671439221	0.013868523662961105	0.01447582835415535
0.08264944411079327	0.01287047729022325	0.012615606810687595	0.013606236575120934	0.013949106342498583	0.013987116228070175	0.013286425390171788	0.013858023464272803	0.01395123287717284	0.014473624625032598	0.014376244794495747
0.08431907363429773	0.013632281241981011	0.014002236007551962	0.013553156328403948	0.013400289043777328	0.014514802631578947	0.014122285015656775	0.014486375723576188	0.013478487787208402	0.01446386493209596	0.014665942422596414
0.08602243191152524	0.014474275083397485	0.013213760581883989	0.013942411470995186	0.014345474391575045	0.014028234649122808	0.01455892810359669	0.014017967675731846	0.01535896270062251	0.014610260326145515	0.01447582835415535
0.08776020030849842	0.012990762124711317	0.01468195620209332	0.015375578132353825	0.013872881717676184	0.014672423245614035	0.01455269034519755	0.014235034819854836	0.0150858210930875	0.014893291421307986	0.014801738185768604
0.0895330739557466	0.014915319476520401	0.014763522625438284	0.015057096652051905	0.015412619139088597	0.015138432017543859	0.01559439599785421	0.015354644300068138	0.015106831985974808	0.01587902040790832	0.01630454463154083
0.0913417620263673	0.015436553759302026	0.015225732357726406	0.015906380599523692	0.015671782863484748	0.01611156798245614	0.015575682722656786	0.01628003580922403	0.015421995379284436	0.015830221943225135	0.01569799022270505
0.09318698801970497	0.015075699255837825	0.016231718245647616	0.01606562133967465	0.015915701662916417	0.01597450657894737	0.016124605461781252	0.015903024453641997	0.0170608450244945	0.01658171829934618	0.016376969038565996
0.09506949005076025	0.015757313317936877	0.01753678101916702	0.015676366197083416	0.015793742263200582	0.016358278508771928	0.01696046508726624	0.01646282919374865	0.01676669252407218	0.017352734041340495	0.017137425312330257
0.09699002114544594	0.018203104952527582	0.017428025788040404	0.017958816805913845	0.01730298983468403	0.0172765899122807	0.0172536397320259	0.017353946943306175	0.017470557435797014	0.017967594696348628	0.018133260908926307
0.09894934954180733	0.017000256607646907	0.01873308856155981	0.01758725507889494	0.018004256383050084	0.017214912280701752	0.01806454832391432	0.017433919049035698	0.017218426721149312	0.018514137500800294	0.01841390548614883
0.10094825899732769	0.016559212214523993	0.017373648172477097	0.017658028741184256	0.01766886803383154	0.01822231359649123	0.018158114699901445	0.019536042971068833	0.01850009118727513	0.01909971907699851	0.01824189751946406
0.10298754910244172	0.019686617911213754	0.019467186371664478	0.018330378532932755	0.018431114282055506	0.018612938596491227	0.01881931709021046	0.01862207604844573	0.018542112973049748	0.019821936354309646	0.019382581930110446
0.10506803560038236	0.020488516807800873	0.01816212359814507	0.018843487584530295	0.018842727256096446	0.019538103070175436	0.019362002070935788	0.019421797105740945	0.018930814491464956	0.020173285300028578	0.019581749049429657
0.10719055071348897	0.019005003849114705	0.018760277369341466	0.01870194025995166	0.01986413722871656	0.02012061403508772	0.019736267574884288	0.020107272297708274	0.019151428866781693	0.02076862656916343	0.019880499728408472
0.10935594347610737	0.02004747241467796	0.020146906566205835	0.02036512132375058	0.020641628401905008	0.020154879385964913	0.020241526005214765	0.019913054326650862	0.020412082440020202	0.020631990868050513	0.021319934818033678
0.1115650800742149	0.021290415704387992	0.020717871529620575	0.020595135726190855	0.02094652690119459	0.020675712719298245	0.02078421098594009	0.02155819478737245	0.02160970333459679	0.021403006610044833	0.02169110990403766
0.11381884419190634	0.020488516807800873	0.02006534014286087	0.021125938193360724	0.02196793687381471	0.020984100877192984	0.02213780455855384	0.022175122460143047	0.021893350388575452	0.022798642699983915	0.021220351258374074
0.11611813736487939	0.021651270207852194	0.023001731383279538	0.02178059456953689	0.02141911957509345	0.021916118421052632	0.022268797484935814	0.02124973095098715	0.022586709853856635	0.022486332526011534	0.022252399058482707
0.11846387934106085	0.022894213497562228	0.02011971775842418	0.02199291555640484	0.02305032654629274	0.022279331140350876	0.022449692478510922	0.02240361419079882	0.023175014854701272	0.02240825498251844	0.02342929567264168
0.12085700844851821	0.02393668206312548	0.022865787344371266	0.023054520490744575	0.022958856996505864	0.022430098684210528	0.023048517284828523	0.022552133815725076	0.022691764318293176	0.02438947264865574	0.024705775846460255
0.12329848197080322	0.02481877084937131	0.023001731383279538	0.024169205671801298	0.02420894084359317	0.024294133771929825	0.023310503137592475	0.02447146435323359	0.02331158565846878	0.02423331756166955	0.024923049067535757
0.12578927652987823	0.025019245573518093	0.02509526958246692	0.023956884684933347	0.024300410393380042	0.024163925438596492	0.024820040670184763	0.02527118541052881	0.024509206553045358	0.02512144961890351	0.025448126018468225
0.12833038847677794	0.024498011290736463	0.025394346468065113	0.024523073983247875	0.025520004390538392	0.025568804824561406	0.02634205371957533	0.026333671958078165	0.0257173328940656	0.026009581676137473	0.026661234836139778
0.130922834290163	0.025019245573518093	0.025040891966903605	0.02528389085285802	0.02506265664160401	0.02627467105263158	0.026454333370759885	0.027076270082709436	0.026095528966037153	0.026907473426308073	0.026914720260727863
0.13356765098292517	0.02658294842186297	0.025883745008134892	0.02609778796918515	0.02591637243961485	0.0262609649122807	0.026329578202777048	0.027864566553471866	0.027608313253923364	0.027668729475365753	0.027738547890639145
0.1362658965170063	0.026542853477033616	0.026998486127182714	0.02717708631909721	0.028065906859606436	0.027487664473684212	0.028756066220043165	0.02827585166865226	0.028942504952267453	0.02851782276085317	0.028272677892449756
0.13901865022659707	0.028226841159866563	0.028928891479680176	0.027017845578946254	0.02891962265761728	0.028344298245614033	0.028924485696819994	0.030400824763750976	0.029247162899133428	0.029484032361580228	0.028987868911823284
0.1418270132498852	0.02650275853220426	0.02822198247735716	0.028875654214040786	0.02823360103421571	0.029824561403508774	0.02891201018002171	0.02979532167751317	0.030570849151033863	0.029962257315475437	0.030680789426036578
0.1446921089695253	0.027745701821914295	0.028385115324047087	0.02931798960334901	0.03137405557689845	0.029756030701754387	0.03070848459897451	0.03117769664798061	0.030528827365259248	0.031357893405414526	0.03180336773492667
0.14761508346200708	0.031875481139337955	0.031239940141120786	0.02899950812304709	0.03170944392611699	0.03120888157894737	0.03047144977980713	0.031143422888382247	0.03118016504476581	0.032538816250747594	0.03214738366829621
0.150597105956101	0.029750449063382086	0.030505842331016123	0.03011419330410381	0.03116062662739574	0.03208607456140351	0.03212445575557968	0.03193171935914468	0.033218221654834734	0.03322199475631218	0.032880680789426034
0.1536393693005656	0.031955671028996664	0.029527045250876568	0.03156505338103478	0.03254791479916336	0.03270970394736842	0.033347056401811445	0.03375965320439088	0.03270345477909567	0.03269497133773378	0.03393988774216911
0.15674309044130263	0.032757569925583783	0.031892471527880495	0.033652876418569594	0.03456024489447463	0.034306469298245615	0.03445113963845952	0.03503920689606322	0.033564901387475324	0.03466642931093444	0.03455549520188304
0.15990951090815192	0.035804785732614836	0.032871268608020046	0.03436061304146275	0.03434681594497192	0.03472450657894737	0.034968873585588284	0.033885323656251555	0.03530880549712193	0.03601326693619034	0.03622125656346189
0.16313989731151973	0.034722222222222224	0.036487380042980064	0.03618303484541263	0.034285836245114006	0.03556058114035088	0.03583592200306898	0.03654725231839134	0.03715776407120507	0.03614990263730326	0.03698171283722614
0.16643554184903978	0.035163266615345135	0.03591641507956533	0.036342275585563584	0.03609998231588704	0.03694490131578947	0.03716456454208615	0.036661498183719235	0.03665350264190967	0.03782856982240482	0.03701792504073873
0.16979776282246956	0.03680715935334873	0.03610673673403691	0.03821777763623045	0.03756349511247705	0.037410910087719296	0.03755754332123208	0.037689710971670225	0.03751494925028932	0.03879477942313188	0.0399873257287706
0.1732279051650287	0.03945342571208622	0.03754774354646458	0.0376338949223436	0.03910323253388947	0.038884320175438594	0.038387165188317925	0.03917490722093277	0.03910127166328111	0.04002450073314813	0.03986058301647655
0.17672734097939008	0.037929817808570694	0.037874009239844436	0.039420929895148824	0.0393014165584277	0.03978207236842105	0.03991541599610764	0.03999747745129356	0.04035141979007597	0.03924372529821717	0.039462248777838126
0.18029747008653915	0.041698742622530156	0.04200670802265589	0.039332462817287174	0.04201501320210502	0.041289747807017545	0.04107563905834799	0.041836835883072555	0.04180117139930026	0.04228874949444791	0.04190657251493753
0.18393972058572117	0.04362329997433923	0.03901593916667392	0.04120796486795404	0.04177109440267335	0.04180372807017544	0.043514602592412396	0.04307069122861375	0.043240417562080885	0.042230191336828087	0.04352706862212565
0.18765554942569976	0.04021522966384398	0.04412743502962493	0.04347272206121214	0.04282299422522243	0.04340049342105263	0.04390134361315918	0.044601585824007445	0.04292525416877126	0.044211409002965385	0.043599493029150824
0.191446442987556	0.04550776238131896	0.04265923940941559	0.04495896896928777	0.044195037472025564	0.04400356359649123	0.04418204274112055	0.045287061015974774	0.04589829551232541	0.0458803164951303	0.04558211117146478
0.19531391767926054	0.04346292019502181	0.04567719707317922	0.04426892576196694	0.04497252864521401	0.046909265350877194	0.04660229299998753	0.04540130688130266	0.04602436086964926	0.04642685929958197	0.046414991852254214
0.19925952054225707	0.04490633820887863	0.047036637462261936	0.04625058830606778	0.046893389190738405	0.047402686403508774	0.047450628142270794	0.04714926862081935	0.04741107980021162	0.04825192187873308	0.04784537389100126
0.20328482987029955	0.04663042083654093	0.047852301695711565	0.046940631513388606	0.04957649598448676	0.047964638157894736	0.0492159137692279	0.050999354282369166	0.050216034000667306	0.04963779827573553	0.050090530508781456
0.20739145584079066	0.04907621247113164	0.048776721160287806	0.04839149159031958	0.048966698985907595	0.04974643640350877	0.0491722494604339	0.05085083465744292	0.05109849150193427	0.05110175221623107	0.049665037117508595
0.21158104115887438	0.05108095971259943	0.05073431532056692	0.050249300225414115	0.05011006835824354	0.05067160087719298	0.051567548685704304	0.05122784601302494	0.051928421770982953	0.05292681479538218	0.05183776932826362
0.21585526171453984	0.049396972029766485	0.05152279074623489	0.05141706565318782	0.052777930227027425	0.05307017543859649	0.051467744551318036	0.05231318173363988	0.05346221695175647	0.05367831115150322	0.05385659967409017
0.22021582725299962	0.0529253271747498	0.052855042327535955	0.05332795453499935	0.05300660410149462	0.05415981359649123	0.05481742081165712	0.05538639551096006	0.055794426062247715	0.056254870086775384	0.05523266340756835
0.22466448205861078	0.05464940980241212	0.05193062286295971	0.05660123641588019	0.05646720206843142	0.05437225877192982	0.055609616128348124	0.05639175912584548	0.05676092713506391	0.056567180260747765	0.05774941155169293
0.22920300565261176	0.05476969463690018	0.05426886033218197	0.05601735370199334	0.056741610717792046	0.057353344298245616	0.05804234190401337	0.05762561447138667	0.05865190749492166	0.05823608775291268	0.058817671555314144
0.23383321350495462	0.057335771105978955	0.057993726998268616	0.059609117063176106	0.0574428772661581	0.05883360745614036	0.05855383809274299	0.058916592749591795	0.05915616892421707	0.0596122044569785	0.05994024986420424
0.23855695776051716	0.060984411085450344	0.05519327979675822	0.05962681047874844	0.06036990285933812	0.06051946271929824	0.06125478747957134	0.05924790575904267	0.059744473925061714	0.06129087164208005	0.060981350715191014
0.2433761279799858	0.06074384141647421	0.05910846811731644	0.061537699360559965	0.060461372409125	0.06164336622807017	0.06273937397856706	0.06272098006501046	0.06495517536111423	0.06338920562345698	0.06412275936990766
0.24829265189570474	0.059581088016422895	0.0628877123989664	0.06378476313824574	0.06349511247705639	0.062356085526315795	0.06399316341679454	0.06405765668934675	0.06421979411005842	0.06408214382195822	0.06506427666123483
0.2533084961827948	0.06322972799589427	0.06571534840825843	0.0652356232151767	0.06524827884797152	0.06636513157894737	0.06580211335254563	0.06512014323689612	0.06662554134565525	0.0669026950806463	0.06669382581930111
0.2584256672458496	0.06896330510649218	0.06400245351801422	0.06666878987653535	0.06733683356810517	0.06722861842105263	0.06757987449630101	0.06874173716779017	0.06923089206368149	0.0686204010374944	0.06885750497917799
0.2636462120215243	0.06852226071336925	0.06924989341987349	0.06785424871988138	0.06851069279037009	0.06857867324561404	0.06910812530409072	0.06877601092738853	0.07009233867206115	0.07080657225530107	0.07055947854426942
0.26897221879733724	0.0731331793687452	0.06892362772649364	0.07010131249756715	0.07030959393617864	0.07200520833333333	0.07159699090534825	0.0723633310986842	0.07338054340892493	0.07091392887760409	0.07242440702516748
0.2744058180470132	0.07096805234795997	0.07313789293265006	0.07155217257449813	0.0724133935812768	0.07310169956140351	0.07407338098980751	0.07435120915538945	0.07332801617670666	0.07436886017717356	0.07525801195002717
0.279949183282701	0.07585963561714139	0.06963053672881667	0.0742238783259198	0.07413607010226295	0.07583607456140351	0.07605075040233542	0.07782428346135725	0.07832860868388608	0.0758035350388592	0.07517653449212384
0.28560453192440743	0.07445631254811393	0.0772162140998982	0.07410002441691349	0.0752946843995634	0.07654194078947368	0.07701760295420237	0.0785897307590541	0.07625903573448618	0.0783703342811947	0.07843563280825638
0.2913741261869948	0.0732133692584039	0.0797175844158104	0.07801026925839817	0.08040173426266396	0.08100328947368421	0.08058560075851143	0.08185716250743169	0.0802511053830748	0.08083953659416386	0.08036393264530146
0.2972602739850972	0.08147292789325122	0.08205582188503267	0.07931958201075053	0.08288665703187409	0.0819969846491228	0.08038599248973889	0.08249693935326786	0.08281443431532644	0.0833575373718162	0.08372261452109361
0.3032653298563167	0.08203425712086221	0.08197425546168771	0.08220360874904013	0.08256651360762003	0.08276452850877193	0.08418478735481617	0.08223417386301372	0.08586101378398617	0.08486053008405828	0.08525258011950028
0.3093916959030704	0.08472061842442905	0.0844756257775999	0.08710468486257525	0.08691131722249663	0.08597861842105263	0.0872724777623913	0.08555872854405526	0.08630224253461966	0.08664655389146285	0.0867372804635162
0.315641822753463	0.08816878367975366	0.08803735959699661	0.08802474247233635	0.08802419674490361	0.087890625	0.0885137916838205	0.08833490307152293	0.08921225119951189	0.08911575620443199	0.09098316132536664
0.32201821054157065	0.08844944829355915	0.08705856251685705	0.09059028773032403	0.08992981236546353	0.08989172149122808	0.09138939830582482	0.09308753106916308	0.09115575879158791	0.09216078040066272	0.09220532319391635
0.3285234099075284	0.09009334103156275	0.09336636592220086	0.0939343432734942	0.09174395843623658	0.09344161184210527	0.09349152288633557	0.09344169325167953	0.09538945370838058	0.09497157196641416	0.09440521455730581

==> force-tail.dat <==
1.2375	0.5064200643449867	0.4989700857210596	0.5004830302451245	0.5009848221527053	0.4944298245614035	0.4959367241787991	0.4909830308331311	0.4891503951308517	0.48857803616239504	0.4904727468668285
1.2625	0.4935895585343713	0.4903131504936411	0.48850812658577236	0.48520327582947637	0.4886513157894737	0.4812255947702634	0.4834885020676217	0.47809026111497244	0.4817852898784957	0.47227972923401385
1.2875	0.48775167839054134	0.4856149142898159	0.475514082189454	0.4734463896968699	0.4710964912280702	0.4739498733735045	0.46592205781480567	0.4674671536711493	0.4633902206315224	0.46193752016567813
1.3125000000000002	0.46850591967461835	0.4665174541650081	0.46569069786369705	0.4587136942111971	0.4644188596491228	0.4610951008645533	0.45245018537534104	0.45617169765493226	0.4592208798089911	0.4509724609713782
1.3375	0.4604868535429838	0.45999212610413986	0.45363086580959766	0.4483959289952375	0.44976973684210525	0.4478510922314957	0.44586962353245474	0.4431785614934206	0.4450576134193435	0.4424263778476834
1.3625	0.4561886340964277	0.4478985180979974	0.44355269629959904	0.4391514064967772	0.4424780701754386	0.4384794840126252	0.43234291307763284	0.43574910976846837	0.43420483487380324	0.4308964080740207
1.3875	0.43521075709607165	0.4297146039017111	0.42571773340269153	0.42968735707882844	0.42937500000000006	0.427121773519468	0.4242634454816446	0.42453769732380053	0.42474183660244014	0.4169040075698017
1.4125	0.42045567541386397	0.42684345955492914	0.42033893506870357	0.4165401337894615	0.4154714912280702	0.4122808987362302	0.4104077069346784	0.4072415302989682	0.4112656525955317	0.40367930605805036
1.4375000000000002	0.4267426232610655	0.4193610833784669	0.41663039516474343	0.4098811505649769	0.4063815789473684	0.401082874858091	0.4029314575076214	0.39782865028545394	0.3939324379400645	0.39791432117121894
1.4625	0.40127406922699405	0.3994370816992825	0.40474041990013837	0.40034392550719866	0.39418859649122806	0.3889766333570368	0.3882165900533894	0.38984451098827677	0.38912286126088985	0.3851096813723271
1.4875	0.39145873228187333	0.386777945261198	0.3812152545551698	0.3847331223435718	0.38310307017543854	0.3783874146986539	0.38119732408764395	0.37868352468653843	0.3723830359359702	0.37394183376492257
1.5125	0.38356797120834496	0.373683786952389	0.37532688585269874	0.3771716395611901	0.37226973684210524	0.36772833314620057	0.36929747475509117	0.3654046403817595	0.36292003766460695	0.36123858817258303
1.5375	0.3616919588012458	0.36711495670444827	0.3595585138946392	0.36507326710937926	0.3617214912280702	0.35572189577953267	0.35533206017741015	0.35491600265241513	0.35128648368413573	0.3519103211697705
1.5625000000000002	0.3525181471466559	0.3549343443241609	0.3480082522090229	0.3480477349090488	0.34446271929824557	0.34660977831006645	0.34070858941544047	0.3408975349180029	0.33937185054708935	0.3376861624791463
1.5875	0.35046526621695745	0.3449723434845687	0.33509913620745174	0.3367786863753056	0.3349232456140351	0.3336052995995359	0.32975926568241565	0.3314678461901788	0.3280506067405905	0.33150111587945535
1.6125	0.3381479806387667	0.3321827004852669	0.32734234282054275	0.3241436925647452	0.3215789473684211	0.3225470015095375	0.3195776741643943	0.32255922760596	0.31732275226463913	0.3187978702871158
1.6375	0.317426713754623	0.32204669089738486	0.31641488936307244	0.31531383202531876	0.3140350877192982	0.31074017241164215	0.31118745781471424	0.3096501350159977	0.30918707223265857	0.3077459017729139
1.6625	0.3104340880878376	0.3123457031802274	0.306733052361894	0.3021422168560086	0.29986842105263156	0.2985940092568335	0.30265100675741446	0.3018677002905386	0.2977877508826666	0.29488332242742077
1.6875	0.2904184990232777	0.2956843655314771	0.2920404400706321	0.29380019391544554	0.29732456140350877	0.29188717142607634	0.286217881488651	0.29065628784587083	0.28874637134616615	0.2839037783464705
1.7125	0.2787427387356178	0.289942076837913	0.2828964829028525	0.27984803858795404	0.28100877192982454	0.27861322155270285	0.2848103724278115	0.27841954382830236	0.27378671401288907	0.27877612847225364
1.7375	0.27668985780591937	0.27106212764846754	0.2704686278048487	0.27162797504710684	0.27155701754385964	0.2672854522998615	0.26786542568237914	0.2688890028146192	0.2670408142550856	0.268260100764114
1.7625	0.2614215558912871	0.2600560743191364	0.2590316039788953	0.25874906243711465	0.2587280701754386	0.2587621792232743	0.25647739782649526	0.2569043895116984	0.26057599365385725	0.2553250969853692
1.7875	0.24980994813268026	0.2509206150339208	0.25082185915333466	0.24738244638359888	0.2498793859649123	0.24996943498384422	0.24744740463097903	0.24937408550088708	0.24474186783345747	0.2448525239371805
1.8125	0.24454944075032797	0.24139363606505318	0.23796936208159494	0.2402112336803078	0.2388048245614035	0.23940017715233852	0.24092168080345006	0.23873416934275404	0.23680918941455897	0.23503177078825668
1.8375	0.2348624088633134	0.23469429925589508	0.229901164580613	0.22877144198696253	0.22973684210526316	0.2287410955998852	0.228180981902084	0.22632933818208714	0.22754919275627783	0.22650017255121221
1.8625	0.2149109723278066	0.22220917156610048	0.2220594427989568	0.22145387800401248	0.21726973684210527	0.2193595069675761	0.22203912418205674	0.21925286945764164	0.21711803294560023	0.22109730983063908
1.8875	0.21747707348992965	0.2143787778930586	0.21520855228935104	0.21379482770185806	0.21195175438596492	0.21035717404593485	0.2136671871708291	0.21049552930221144	0.20731149348286743	0.21132001134166623
1.9125	0.1995785178841213	0.20263318738349573	0.2007424157174149	0.1993060510156169	0.19899122807017544	0.20310141347605323	0.20004908002374483	0.19997327414424731	0.19989412685102337	0.20018113350756236
1.9375	0.1889291980613106	0.19236667123439632	0.19324040751474747	0.1951838233052217	0.19341008771929824	0.19222276282795017	0.19575343548741628	0.19355234527788587	0.19225814309739858	0.1901431070588836
1.9625	0.17930631870334907	0.1840577535035574	0.18480418696986103	0.1884516644409076	0.18677631578947368	0.1834599598288359	0.183597675416529	0.1807777224024023	0.18042158750384532	0.18348005919973176
1.9875	0.17821572570944677	0.174748285470052	0.1782080816444968	0.17501173859222263	0.17348684210526316	0.17499656923288046	0.17725474497352467	0.17511318567998393	0.1713489769499476	0.17519470403574292
2.0125	0.16653996542178684	0.16504729775289453	0.16875272036264427	0.16666971565165956	0.16538377192982456	0.16658308070411815	0.16816991376265103	0.16630541938162421	0.16730456019700526	0.16821298867028378
2.0375	0.1592907296387892	0.15834796094373646	0.1579385047648368	0.15781546323228995	0.16138157894736843	0.15893808401013013	0.15835390901367888	0.16309495494844345	0.15741994319077937	0.1587833274609189
2.0625	0.15576234054086996	0.1493865104068107	0.14613345789497895	0.15105891248803271	0.15082236842105262	0.15336901331137642	0.15107873230959898	0.15102629807397347	0.15229805633763227	0.15091803400978962
2.0875	0.14004497092286622	0.13985953143794302	0.14568050645632735	0.14398526730451433	0.14265350877192984	0.1435981885549609	0.14585084151219482	0.14497516092242863	0.14386568164037797	0.14383492443777818
2.1125	0.1359392090634693	0.13550931273069752	0.1382068077185756	0.13822878363792696	0.1379166666666667	0.1393664932569832	0.1406595093916956	0.13783145734074376	0.13865010173503917	0.13757745340483557
2.1375	0.13427124330808932	0.13068056996565502	0.1308463468404868	0.129179396179012	0.13106359649122806	0.1307334356325711	0.1306789905966513	0.13003221390097483	0.13338767530360454	0.13391277708230204
2.1625	0.12015768691641246	0.11863046414658497	0.12164577074287575	0.12242284543475478	0.12339912280701755	0.12384695035991865	0.12099094121684642	0.12532577389421773	0.12023941697936721	0.12484523803919538
2.1875	0.11547455229553788	0.1177169182180634	0.11705963742652808	0.11586142973004288	0.11583333333333333	0.1173197599710568	0.11459317275848468	0.118383774884251	0.11725685481793098	0.11873261587275606
2.2125	0.10970082468076098	0.10484027084461672	0.10882158313605174	0.11008055418351231	0.11116228070175439	0.11026360766994772	0.11128461249858906	0.10979452187191928	0.11257220220834524	0.1148506662504676
2.2375	0.10187421613628564	0.1026216593039215	0.10502811483734444	0.10064089664550671	0.10390350877192983	0.10424541836645583	0.10715348200833265	0.10342401914848734	0.10843409240321117	0.105435489927753
2.2625	0.09481743794044721	0.09305117814798139	0.09998903008234515	0.0989578569294282	0.09986842105263158	0.09969434983844205	0.10183419451866618	0.09777629114037881	0.10170380815410633	0.1007713564263467
2.2875	0.09353438735938567	0.09348620001870594	0.09296828278324504	0.09590887193653233	0.09263157894736843	0.0929775315942463	0.09293215669231716	0.09315389470517094	0.09597291646171312	0.0974977720433721
2.3125	0.0841681181176365	0.08761340476392451	0.08458868116819007	0.08798151095500308	0.08791666666666667	0.08847636513342566	0.08865479149444103	0.08997704770060991	0.08847747228637595	0.09050157179126264
2.3375	0.07794532279948806	0.084220234172273	0.07901171657979199	0.08302995932654018	0.0838157894736842	0.0845341018251681	0.08434086761965998	0.08305185740495302	0.0852606774944604	0.08522907305054248
2.3625	0.07306973059145425	0.07317067865586943	0.07453882112310724	0.07890773161614498	0.07801535087719298	0.07901493319360754	0.07814417188427533	0.08048012411554646	0.08015440615001194	0.08013039294962626
2.3875	0.0718508325394458	0.07151759554711613	0.07049056764015839	0.07159016763319491	0.07366228070175439	0.07288695934229075	0.07474421493211739	0.07550474467983181	0.07593821880138478	0.07713202141300794
2.4125	0.06659032515709351	0.06246914063604548	0.06887692813996199	0.06876070955978754	0.06894736842105263	0.06904450016841948	0.07542055045485849	0.07051255652980731	0.0717844934875521	0.07267067632470625
2.4375	0.0635751562915989	0.06186011001703111	0.06409262856920425	0.06258956393416631	0.06452850877192982	0.06619010192497224	0.06580561842886344	0.06827699752659769	0.06863016073043103	0.06616696221870803
2.4625	0.05735236097345047	0.0562483278846844	0.058996924884373525	0.059223484502009274	0.06082236842105264	0.06201828910762628	0.06222286809218088	0.06096520680181433	0.06285242251194197	0.0637479861481029
2.4875	0.05478625981132741	0.051680598242076624	0.0556280985594021	0.0581014580246236	0.05717105263157895	0.058435320683159306	0.058676676432403235	0.058259003797929	0.06046324968105324	0.061053797231141495
2.5125	0.04772948161548898	0.04833092983749758	0.052910389927492384	0.051735177359457034	0.05307017543859649	0.053864291328268275	0.05463694263440912	0.05469555636424148	0.05610652275413851	0.05691111964914708
2.5375	0.044457702633782084	0.046547340167526915	0.04829594714622901	0.04961308380440152	0.05040570175438596	0.04959267437653605	0.05123698568225117	0.0537710770771999	0.05168733379242929	0.05234838035429308
2.5625	0.0422123641169244	0.04058754053860057	0.046285975137212436	0.04373464073809828	0.04690789473684211	0.04716743391094977	0.04891550969878849	0.05113210893055395	0.049126390365855754	0.05140686272202163
2.5875	0.03990287307101364	0.03819492024961555	0.041303509312044615	0.04312484373951911	0.04389254385964912	0.04469229137817034	0.04540587671591577	0.04445904934954478	0.04664352448277531	0.04603296977474915
2.6125	0.035348043508245205	0.03684635245036944	0.03818946817131473	0.04034416942599809	0.039649122807017545	0.04188779520191624	0.04112851151803965	0.0429966912045881	0.043536038251750106	0.043527084384242035
2.6375	0.03457821315960828	0.03441022997431196	0.036519209741286876	0.037783022031965555	0.03737938596491228	0.0386940629015557	0.038331772734812954	0.03941643505659073	0.03952285251620499	0.04021004534131643
2.6625	0.03188380693937907	0.0317565965628922	0.03326362127597836	0.03549018531730787	0.034166666666666665	0.036109135820951384	0.035772665351468266	0.037483432910958354	0.037133679685316265	0.037486886651054374
2.6875	0.03111397659074215	0.030843050634370643	0.03221617107409648	0.0320753221252645	0.03245614035087719	0.03288546228027496	0.034383435629081145	0.034878082192932106	0.03521297211538612	0.03613979219257367
2.7125	0.028483722899566008	0.028537434719530522	0.028847344749125058	0.030367890529242814	0.030263157894736843	0.031657871427323875	0.03001467373894271	0.03212145304611723	0.03335472658025044	0.032808268262997736
2.7375000000000003	0.026302536911761404	0.026275320991762864	0.028054679731484726	0.027245729896517447	0.02838815789473684	0.029981161969634594	0.029831880354418097	0.030944843044427954	0.031137324345046524	0.031142506298209777
2.7625	0.022004317465205273	0.02436122476057484	0.02383656945904151	0.025465122660666265	0.026381578947368423	0.02663772346769465	0.028040505186076807	0.027683952468317674	0.028498303374979893	0.028781469774205967
2.7875	0.020272199180772204	0.019967503866256876	0.02225123942376084	0.023318637225667578	0.023432017543859648	0.025270406826602795	0.02524376640285011	0.025851802608544375	0.02654636478765251	0.02601485642399291
2.8125	0.0200155890645599	0.01992400167918442	0.021685050125446317	0.021586813749702723	0.022949561403508772	0.023024813802911787	0.02319648049617436	0.025078601750291418	0.0248286588308044	0.025334066751427395
2.8375	0.016807962611906067	0.018009905447996397	0.01922212667777813	0.020684314191805546	0.02049342105263158	0.021547712613995032	0.0226481003426005	0.022153885460378078	0.023376416521832824	0.025189217884924092
2.8625000000000003	0.017641945489596064	0.018314420757503586	0.017976510221486174	0.018318301837318356	0.018826754385964914	0.019661414474094592	0.01992447891318365	0.01988470902854876	0.02203348277375158	0.021582481108991892
2.8875	0.015589064559897612	0.016617835461677836	0.01650441804586841	0.017245059119819012	0.017324561403508774	0.017206232768192425	0.018242779775557143	0.019077890741676116	0.02064370249957448	0.019800840051001287
2.9125	0.014113556391676852	0.015486778597794005	0.015853300352806705	0.015781546323229	0.015800438596491228	0.016158289357136618	0.017529885575911123	0.018321498597733007	0.018363838229576084	0.018830352645429167
2.9375	0.01449847156599531	0.013007153934664065	0.013277139045475617	0.014293641646695816	0.014758771929824561	0.01600858315555722	0.016232052545786316	0.016707862023987715	0.01705213549889208	0.017743986146654407
2.9625	0.01090592993902302	0.011745590509562868	0.012597711887498187	0.012366683131185628	0.01412280701754386	0.014441658245692827	0.014184766639110565	0.01563210430815752	0.01456926961581164	0.01586095088211149
2.9875000000000003	0.011226692584288404	0.011093057703476041	0.010446192553902991	0.011781278012549624	0.012532894736842104	0.013802911785620719	0.013161123685772689	0.01374952830545468	0.014819117754989546	0.015035312343042674
3.0125	0.009815336945120719	0.009918498652519755	0.010700977738144527	0.010829994694766113	0.011557017543859651	0.01186671157852714	0.012978330301248068	0.012858666447032801	0.013960264776565494	0.014238643577274515
3.0375	0.007505845899209961	0.009309468033505384	0.009427051816936845	0.009805535737153101	0.010603070175438597	0.011637162069438725	0.012064363378624965	0.012152700446019234	0.012055172715333962	0.012978458438695797
3.0625	0.0076983034863691915	0.00856993085327365	0.008974100378285225	0.008976211819085426	0.009342105263157895	0.010579238244944297	0.010492340271713228	0.010774385872611796	0.01100893363252648	0.011892091939921036
3.0875	0.00583788014382997	0.007525878363534726	0.007671864992161818	0.00800053662135875	0.008892543859649122	0.009022293748518533	0.010218150194926294	0.009597775870922521	0.01044677531937619	0.010631906801342314
3.1125000000000003	0.006351100376254583	0.006916847744520356	0.00704905676401584	0.007122428943404741	0.008333333333333333	0.008573175143780332	0.008262260980512854	0.009110323155936963	0.009884617006225904	0.009951117128776797
3.1375	0.00545296496951151	0.006220812751361075	0.006256391746375504	0.006854118264029905	0.00724780701754386	0.007415447184899634	0.007768718842296378	0.008051374154416615	0.008650991819034993	0.0088937204033027
3.1625	0.005966185201936123	0.005481275571129338	0.005831749772639609	0.006658983224484568	0.0060635964912280705	0.0068665244457751665	0.007750439503843916	0.0076143475823605995	0.008229373084172277	0.007459716624920016
3.1875	0.004811439678980745	0.005611782132346703	0.0052089415444936315	0.006463848184939234	0.0060087719298245615	0.0063974450141597115	0.006361209781456799	0.006538589866530404	0.006980132388282747	0.007763899244576949
3.2125	0.004875592208033821	0.004002201210665866	0.004755990105842012	0.0052442541877808875	0.005	0.005479246977806055	0.006269813089194489	0.0064713550092910166	0.00708944094917308	0.006923775818857801
3.2375	0.0030151688654946	0.004785240577970058	0.004897537430420643	0.0037807413911908725	0.005471491228070175	0.004900382998365708	0.00539240484347631	0.005799006436897146	0.006230587970749029	0.006431289672746577
3.2625	0.003913304272237672	0.003784690275303591	0.003906706158370224	0.004341754629883712	0.0042982456140350876	0.004610951008645533	0.005282728812761537	0.005277936293291894	0.005434197027119454	0.006025712846537334
3.2875	0.0026302536911761406	0.003306166217506585	0.003368826324971425	0.0035368225917592035	0.0038925438596491228	0.004121910750152825	0.004039733797994116	0.004908144578475265	0.004747114644380213	0.005142134760867195
3.3125	0.0024377961040169104	0.002740637785564669	0.003227279000392794	0.0032441200324412004	0.0038157894736842108	0.003912322067941665	0.004313923874781048	0.0047568661496866435	0.004669037100887117	0.004939346347762574
3.3375	0.002052880929698451	0.002566629037274849	0.0030008032810669837	0.0025611473940325264	0.003629385964912281	0.00350312511695797	0.0037107057058497995	0.0038323868626450697	0.004372342435613354	0.004200617128595738
3.3625	0.0025661011621230636	0.003045153095071855	0.002491232912583911	0.003073376872839032	0.002916666666666667	0.003363399328817196	0.003509632982872717	0.0035970648623072144	0.0034666429310934448	0.0037226158691348434
3.3875	0.002052880929698451	0.0023056159148401186	0.002491232912583911	0.0022928367146576906	0.0026206140350877195	0.002904300310640368	0.003326839598348096	0.0031936557188708913	0.003294872335408635	0.0036501914358831925
3.4125	0.0016679657553799916	0.0021316071665502985	0.0023213761230895533	0.002756282433577862	0.002456140350877193	0.002554985840288434	0.002979532167751317	0.003143229575941351	0.0030137931788334904	0.0028680075567653657
3.4375	0.001539660697273838	0.0016530831087532925	0.0014437827107020393	0.0020245260352828543	0.002105263157894737	0.0024052796387090333	0.002156961937390524	0.0024876897178573256	0.0029201001266417753	0.0027086738036117344
3.4625	0.0014755081682207615	0.001305065612173652	0.0020099720090165645	0.0015610803163626829	0.001831140350877193	0.0023453971580772734	0.0022300792912003722	0.0024540722892376324	0.0025140969004776785	0.0027231586902620643
3.4875	0.0013472031101146083	0.0017835896699706576	0.001528711105449218	0.0015854721963058497	0.0018092105263157895	0.0019761218608480855	0.0021204032604856	0.002117898003040696	0.00231109528739563	0.002505885390507112
3.5125	0.0008339828776899958	0.0010005503026664665	0.0013588543159548604	0.0017318234759648513	0.00168859649122807	0.001896278553339072	0.001864492522151131	0.002084280574421003	0.0021237091830122005	0.002491400503856782
3.5375	0.0009622879357961489	0.001218061238028742	0.0008209744825560617	0.001243985877101513	0.0012828947368421053	0.0015170228426712577	0.0014075090608395792	0.001411932002027131	0.001811399009039818	0.0018250957179415962
3.5625	0.0014755081682207615	0.0010005503026664665	0.0009625218071346929	0.0013415533968741808	0.0010745614035087719	0.001606846563618898	0.0016999784760789722	0.0016136365737452925	0.0018894765525329137	0.0017381863980396157
3.5875	0.0009622879357961489	0.000652532806086826	0.0008492839474717879	0.0009512833177835098	0.0010197368421052632	0.00120763002607383	0.0012795536916723447	0.0014623581449566712	0.0014522423089715782	0.001332609571830372
3.6125	0.0007056778195838425	0.0006960349931592812	0.0008775934123875141	0.0008537157980108422	0.0010197368421052632	0.0009581196901081627	0.001096760307147724	0.0013110797161680501	0.0014834733263688164	0.0016657619647879648
3.6375	0.0005773727614776893	0.000652532806086826	0.0006228082281459778	0.0005854051186360061	0.0010087719298245614	0.00123757126638971	0.0010419222917903378	0.0012774622875483567	0.0012336251871909105	0.0015064282116343335
3.6625	0.0003849151743184595	0.0003045153095071855	0.0007077366228931566	0.0006341888785223399	0.000712719298245614	0.0009181980363536559	0.0010053636148854136	0.0008908618584218803	0.001264856204588149	0.0012746700252290512
3.6875	0.0004490677033715362	0.000652532806086826	0.0005095703684830727	0.0005854051186360061	0.0006140350877192983	0.0007485310078970022	0.0008042908919083309	0.001058949001520348	0.0011243166263005767	0.0013036397985297116
3.7125	0.00032076264526538294	0.0004785240577970057	0.00042464197373589396	0.0004634457189201715	0.0005482456140350877	0.0008283743154060158	0.0007128941996460206	0.0008572444298021866	0.0008120064523281943	0.001013942065523109
3.7375	0.0005773727614776893	0.0004350218707245507	0.000537879833398799	0.0003902700790906707	0.00043859649122807013	0.0004890402584927081	0.0007311735380984827	0.0008740531441120334	0.0008432374697254325	0.0007821838791178269
3.7625	0.0004490677033715362	0.00039151968365209555	0.0005095703684830727	0.0005366213587496723	0.0004824561403508772	0.00047905984505408134	0.0006214975073837103	0.0007900095725627995	0.000655851365342003	0.0009704874055721187
3.7875	0.00032076264526538294	0.0002610131224347304	0.0002830946491572626	0.0003658781991475038	0.00041666666666666664	0.0005289619122472148	0.0004204247844066275	0.0006387311437741783	0.0006090048392461457	0.0008111536524184873
3.8125	0.00019245758715922976	0.0001740087482898203	0.00042464197373589396	0.00031709443926116994	0.0003837719298245614	0.00031937323003605424	0.0004204247844066275	0.0004370265720560167	0.0007339289088350988	0.0007097594458661762
3.8375	0.00032076264526538294	0.0003045153095071855	0.0001415473245786313	0.0002439187994316692	0.00030701754385964913	0.0003792557106678144	0.0004935421382164758	0.0004034091434363231	0.00042161873486271627	0.0005069710327615545
3.8625	0.00019245758715922976	0.00021751093536227534	0.00025478518424153636	0.00019513503954533536	0.0003618421052631579	0.0003493144703519343	0.0003473074305967793	0.00042021785774616995	0.0004528497522599545	0.00046351637281056413
3.8875	0.0001283050581061532	0.0001740087482898203	0.00008492839474717878	0.00029270255931800304	0.0002412280701754386	0.00035929488379056105	0.00031074875369185514	0.00047064400067571034	0.0004684652609585736	0.0005214559194118846
3.9125	0.00019245758715922976	0.0001740087482898203	0.00016985678949435755	0.00009756751977266768	0.0002631578947368421	0.0002195690956497873	0.0001645140460721586	0.00035298300050678273	0.0004528497522599545	0.000333152392957593
3.9375	0.00019245758715922976	0.0003045153095071855	0.00011323785966290504	0.00021952691948850226	0.00027412280701754384	0.00027945157628154744	0.00023763139988200688	0.00030255685757724234	0.00026546364787652507	0.00046351637281056413
3.9625	0.0001283050581061532	0.	0.00008492839474717878	0.00021952691948850226	0.00015350877192982457	0.00020958868221116058	0.00036558676904924133	0.00013446971447877436	0.0003279256826710015	0.0003186675063072628
3.9875	0.00019245758715922976	0.00008700437414491014	0.0002264757193258101	0.00002439187994316692	0.00008771929824561403	0.00011976496126352033	0.00018279338452462066	0.00008404357154923397	0.0002186171217806677	0.0001883035264542917

==> force.dat <==
0.0125	0.1776383529479691	0.16883198802819813	0.17147042899455398	0.16842593100756756	0.16759868421052632	0.1663435507815911	0.16433125268763396	0.1622040930900216	0.1631039883570767	0.16228867003029876
0.0375	0.2344133411599419	0.2400885704528795	0.2364972699059772	0.24260163791473818	0.23796052631578946	0.24165575058946817	0.23777763458962656	0.2424488952052302	0.2400415997151731	0.24344748993209847
0.0625	0.2869542624544116	0.2874624521747831	0.2841704088240602	0.29282451871771886	0.2906688596491228	0.2934341355090635	0.29426079040773434	0.29447186599420605	0.29728805460431085	0.29736023804462725
0.0875	0.320826797794436	0.3263534074175579	0.33229649918079485	0.32716828567769796	0.33598684210526314	0.33480294921217113	0.33747314650935467	0.33526661562420423	0.34332257424783996	0.34440714988489946
0.1125	0.37131483815920735	0.3600241002116381	0.3627008645002849	0.3697565080584674	0.3673355263157895	0.3698541612086281	0.37192969949224564	0.3705649156748825	0.38347004711198973	0.37988063729155797
0.1375	0.38921339376501574	0.3947388454954573	0.38917021419648895	0.40019757422753965	0.4005592105263158	0.404905373205085	0.4140818539636232	0.4092921934447695	0.4134674393220371	0.4159624899375303
0.1625	0.42109720070439477	0.41409731874269984	0.42478352106047257	0.4269554665251938	0.43179824561403507	0.43365894432176855	0.43451815435347585	0.4349759089102154	0.4418252031187294	0.44542474938430177
0.18750000000000003	0.44810541543574	0.4454623956219399	0.4474594024579693	0.4529328186646665	0.4558004385964912	0.45937846975310953	0.4611145918018081	0.4612983555194355	0.46285929333576936	0.4611987909465113
0.2125	0.4630529547051069	0.47025864225323927	0.46795545505695507	0.4753001725725506	0.47728070175438597	0.4782015294983594	0.486230402835491	0.488780603416035	0.49123267264116033	0.4878364974964684
0.2375	0.48781583091959446	0.4750873850182818	0.4979068689377935	0.49398435260901646	0.49641447368421054	0.502224384645134	0.4989345430599521	0.5064969882986136	0.5062547920092318	0.5094334634921106
0.26250000000000007	0.5120654869016573	0.5056694225302177	0.5113255553078477	0.5130588027245729	0.5159100877192982	0.5189415771548336	0.5209977045720738	0.5276591596147107	0.5255867917781223	0.528408665004043
0.2875	0.5182882822198058	0.5268549876345033	0.5237534104058515	0.5323039959997317	0.5382236842105264	0.5381139513704356	0.5483070362200522	0.5418289057779115	0.540562064620098	0.5421693073218568
0.3125	0.542794548318081	0.5431248055996015	0.5462311255489382	0.5495246632396076	0.5479166666666667	0.5533839839315344	0.548380153573862	0.555712903797845	0.5572394279102233	0.5628102707985772
0.3375	0.5550476813672187	0.5524342736331069	0.5643208736300873	0.561720603211191	0.5633114035087718	0.5672268173709096	0.5715766340700363	0.5733452451088743	0.5736981740785678	0.5758176990105736
0.3625	0.5659536113062418	0.5698786506491614	0.5733515929382039	0.5721603278268664	0.5779166666666666	0.5805107476577217	0.5861818254935536	0.5865064684134843	0.5893917603206801	0.5879850037968509
0.38750000000000007	0.5831464890924662	0.5834513330157673	0.5830900488692138	0.581160931525895	0.5868421052631579	0.5899222775303468	0.5908978948142888	0.5968942538569696	0.6008691592141652	0.5943293841496955
0.4125	0.5859050478417485	0.5908902070051572	0.6000191088888182	0.5993816658434408	0.5954605263157895	0.5987250021832154	0.6025052747316022	0.6048447757255272	0.602024706857863	0.6099296070721011
0.4375	0.5910372501659946	0.606550994351241	0.6025103418014021	0.6006012598405991	0.6097258771929824	0.6110408323664808	0.6104385076199708	0.6143753167392103	0.6117063222510069	0.6166940491378052
0.4625	0.6177247022520745	0.6065074921641685	0.6151080536889002	0.6182121971595655	0.6184649122807018	0.6178175330913084	0.6257383139046815	0.6194515484607841	0.6180462187826462	0.6259643765940165
0.4875	0.6228569045763207	0.6236038516836434	0.6191846166367648	0.6321887443670002	0.6256907894736842	0.6224284840999538	0.625957665966111	0.6287635761884391	0.6251981217666137	0.6332502745791325
0.5125	0.6191360578912422	0.6242563844897302	0.6316690906646001	0.624261383385471	0.6287280701754385	0.632768192422371	0.6288458014416	0.6325455369081546	0.6323968712766771	0.6337572456118941
0.5375	0.6317099535856452	0.6262139829079907	0.6321220421032516	0.6367744177963155	0.6334649122807018	0.6339658420350063	0.6411295168816545	0.6379747516302352	0.6385025351778373	0.6393339269722713
0.5625	0.6242041076864353	0.633304839400801	0.6371894363231667	0.6317252986480801	0.6399122807017543	0.6430879399179111	0.6430671267576155	0.6410171289203175	0.6337398050247584	0.6457507317583675
0.5875	0.6408837652402353	0.6402216871453212	0.6416623317798514	0.6435797523004593	0.6415241228070176	0.6401437179535162	0.6458090275254847	0.6455722904982859	0.6436244220309844	0.6452727304989065
0.6125	0.6459518150354282	0.6516627623453769	0.6424549967974919	0.6414576587454036	0.646140350877193	0.6467407712364484	0.6503971414770527	0.6512704446493239	0.649417775758172	0.642969633521504
0.6375	0.6410120702983413	0.6418747702540745	0.6404450247884752	0.6429455634219368	0.6453289473684211	0.6408922489614133	0.6486971630009739	0.6544304829395752	0.6421253331959169	0.6482421322622243
0.6625	0.6454385948030037	0.6520107798419565	0.6574590132028267	0.6434090091408571	0.6487828947368421	0.6490562271542099	0.6437800209572615	0.6486482852169879	0.6466850617359137	0.6530945692900848
0.6875	0.6375478337294751	0.6507492164168553	0.643360899674795	0.6499460329656258	0.6454934210526315	0.6432576069463678	0.6411112375432021	0.6426643829226825	0.64548266756612	0.6447512745794947
0.7125	0.6496726617205066	0.6434843511757554	0.6550810181499057	0.6407746861069951	0.6410855263157894	0.6453335329416021	0.6424639085886842	0.6449671767831315	0.6412352492000956	0.6418977519093796
0.7375	0.6575634227940351	0.6434843511757554	0.647805485666564	0.6428479959021642	0.6434210526315789	0.6415609366618013	0.6440542110340485	0.6401598844905153	0.6457169001965992	0.6397105340251797
0.7625	0.6366496983227321	0.6480955830054357	0.6291212388221846	0.6437748873400045	0.6359100877192982	0.6448943947503025	0.6403435053281986	0.6370838897718133	0.639127155525782	0.6369584055616171
0.7875000000000001	0.6395365621301207	0.6533593476412026	0.6456539663329688	0.6352621212398392	0.6344736842105263	0.6332472522674251	0.6387897615597394	0.6315202053352541	0.635972822768661	0.6302084483825632
0.8125	0.645695204919216	0.6390471280943649	0.6283002643396286	0.6314325960887621	0.6383771929824561	0.6324088975385805	0.624970581689678	0.6309823264773389	0.6335680344290735	0.6316859068208969
0.8375	0.6300419878302653	0.6354364465673512	0.630225307953898	0.640628334827336	0.6323464912280702	0.6311912870990681	0.6310941600712529	0.6288308110456785	0.6282275304541458	0.6245883123622351
0.8625	0.6224078368729491	0.6316517562920476	0.6323485178225775	0.6205050338742233	0.6322478070175439	0.6260912958319298	0.6239469387363402	0.6255194943266387	0.6241362671751076	0.6226473375510909
0.8875	0.6183020750135522	0.6284760966357583	0.6228365376108934	0.6190659129575764	0.6226644736842105	0.6204324014122286	0.616781438062975	0.6152157524547026	0.6125495597207322	0.6146516801201086
0.9125	0.6244607178026476	0.6098571605687476	0.6166933837241808	0.6217246278713816	0.6131359649122807	0.6141147997055778	0.6071299473600751	0.6036345482952181	0.6092859184027208	0.6101468803718559
0.9375	0.6258079209127622	0.6028098062630098	0.6173728108821583	0.6070407161455951	0.6074561403508772	0.6085157877665083	0.5983924235797982	0.604206044581753	0.6021183999100547	0.6017601310013149
0.9625	0.6048300439124061	0.606463989977096	0.6081439253196316	0.6081627426229809	0.5977631578947369	0.5998128672480257	0.5950838633199026	0.5941376247101547	0.5951851140478678	0.5923159849052996
0.9875	0.5897541995849331	0.5980680678721122	0.5944138348355043	0.5956984919720225	0.5932017543859649	0.5928764799081802	0.5917204650446496	0.5858173111267806	0.5851131109372585	0.5860585138723571
1.0125	0.5919353855727377	0.5884975867161721	0.5892615122208421	0.5794778918098166	0.5858552631578948	0.581359082800005	0.5818679016187724	0.5821866288358537	0.5757906522441828	0.5754700617309657
1.0375	0.582120048627617	0.5821027652165213	0.5759560637104508	0.5749410021403875	0.5734758771929824	0.5737739685866488	0.5754152951450534	0.5685547615305679	0.5671865069512437	0.5669674332672219
1.0625	0.579618099994547	0.5780135596317105	0.5684540555077834	0.5786485678917488	0.5667872807017544	0.5684045061566676	0.5612122491674904	0.5548724680823526	0.5629703196026166	0.5618108136197044
1.0875	0.5626818323245348	0.5592206148164098	0.5697846003588225	0.5607693198934075	0.5565899122807018	0.5569270307022468	0.5478500527587405	0.5539311800810012	0.5490256703347497	0.540735303543474
1.1125	0.5540212409023695	0.560482178241511	0.5522044226461564	0.554256687948582	0.5478728070175438	0.5411978991229711	0.5432619388071727	0.5417616709206721	0.5443566332338625	0.5380700843998133
1.1375	0.5479909031713802	0.5492151117897452	0.5430887749432927	0.5426949368555208	0.5378728070175438	0.5384133637735943	0.5364437455644043	0.5333573137657487	0.533144697988254	0.5308421259612985
1.1625	0.5365076004708795	0.540210159065747	0.5336051041965243	0.527815890090189	0.5283991228070175	0.5219456815998603	0.5204858830954049	0.5199271510321811	0.525680484830314	0.5181968199155604
1.1875	0.5302206526236781	0.5236793279782141	0.519563609598324	0.5240839324588844	0.5191995614035088	0.5163965717279838	0.513448337791207	0.5168007301705496	0.5063328695527249	0.5034946599654753
1.2125	0.5164278588772666	0.5222002536177507	0.5225927223443068	0.5104000878107677	0.5090789473684211	0.5063862170490412	0.5021151479506805	0.4965798468558039	0.49808788095985407	0.49748343200558826
1.2375	0.5064200643449867	0.4989700857210596	0.5004830302451245	0.5009848221527053	0.4944298245614035	0.4959367241787991	0.4909830308331311	0.4891503951308517	0.48857803616239504	0.4904727468668285
1.2625	0.4935895585343713	0.4903131504936411	0.48850812658577236	0.48520327582947637	0.4886513157894737	0.4812255947702634	0.4834885020676217	0.47809026111497244	0.4817852898784957	0.47227972923401385
1.2875	0.48775167839054134	0.4856149142898159	0.475514082189454	0.4734463896968699	0.4710964912280702	0.4739498733735045	0.46592205781480567	0.4674671536711493	0.4633902206315224	0.46193752016567813
1.3125000000000002	0.46850591967461835	0.4665174541650081	0.46569069786369705	0.4587136942111971	0.4644188596491228	0.4610951008645533	0.45245018537534104	0.45617169765493226	0.4592208798089911	0.4509724609713782
1.3375	0.4604868535429838	0.45999212610413986	0.45363086580959766	0.4483959289952375	0.44976973684210525	0.4478510922314957	0.44586962353245474	0.4431785614934206	0.4450576134193435	0.4424263778476834
1.3625	0.4561886340964277	0.4478985180979974	0.44355269629959904	0.4391514064967772	0.4424780701754386	0.4384794840126252	0.43234291307763284	0.43574910976846837	0.43420483487380324	0.4308964080740207
1.3875	0.43521075709607165	0.4297146039017111	0.42571773340269153	0.42968735707882844	0.42937500000000006	0.427121773519468	0.4242634454816446	0.42453769732380053	0.42474183660244014	0.4169040075698017
1.4125	0.42045567541386397	0.42684345955492914	0.42033893506870357	0.4165401337894615	0.4154714912280702	0.4122808987362302	0.4104077069346784	0.4072415302989682	0.4112656525955317	0.40367930605805036
1.4375000000000002	0.4267426232610655	0.4193610833784669	0.41663039516474343	0.4098811505649769	0.4063815789473684	0.401082874858091	0.4029314575076214	0.39782865028545394	0.3939324379400645	0.39791432117121894
1.4625	0.40127406922699405	0.3994370816992825	0.40474041990013837	0.40034392550719866	0.39418859649122806	0.3889766333570368	0.3882165900533894	0.38984451098827677	0.38912286126088985	0.3851096813723271
1.4875	0.39145873228187333	0.386777945261198	0.3812152545551698	0.3847331223435718	0.38310307017543854	0.3783874146986539	0.38119732408764395	0.37868352468653843	0.3723830359359702	0.37394183376492257
1.5125	0.38356797120834496	0.373683786952389	0.37532688585269874	0.3771716395611901	0.37226973684210524	0.36772833314620057	0.36929747475509117	0.3654046403817595	0.36292003766460695	0.36123858817258303
1.5375	0.3616919588012458	0.36711495670444827	0.3595585138946392	0.36507326710937926	0.3617214912280702	0.35572189577953267	0.35533206017741015	0.35491600265241513	0.35128648368413573	0.3519103211697705
1.5625000000000002	0.3525181471466559	0.3549343443241609	0.3480082522090229	0.3480477349090488	0.34446271929824557	0.34660977831006645	0.34070858941544047	0.3408975349180029	0.33937185054708935	0.3376861624791463
1.5875	0.35046526621695745	0.3449723434845687	0.33509913620745174	0.3367786863753056	0.3349232456140351	0.3336052995995359	0.32975926568241565	0.3314678461901788	0.3280506067405905	0.33150111587945535
1.6125	0.3381479806387667	0.3321827004852669	0.32734234282054275	0.3241436925647452	0.3215789473684211	0.3225470015095375	0.3195776741643943	0.32255922760596	0.31732275226463913	0.3187978702871158
1.6375	0.317426713754623	0.32204669089738486	0.31641488936307244	0.31531383202531876	0.3140350877192982	0.31074017241164215	0.31118745781471424	0.3096501350159977	0.30918707223265857	0.3077459017729139
1.6625	0.3104340880878376	0.3123457031802274	0.306733052361894	0.3021422168560086	0.29986842105263156	0.2985940092568335	0.30265100675741446	0.3018677002905386	0.2977877508826666	0.29488332242742077
1.6875	0.2904184990232777	0.2956843655314771	0.2920404400706321	0.29380019391544554	0.29732456140350877	0.29188717142607634	0.286217881488651	0.29065628784587083	0.28874637134616615	0.2839037783464705
1.7125	0.2787427387356178	0.289942076837913	0.2828964829028525	0.27984803858795404	0.28100877192982454	0.27861322155270285	0.2848103724278115	0.27841954382830236	0.27378671401288907	0.27877612847225364
1.7375	0.27668985780591937	0.27106212764846754	0.2704686278048487	0.27162797504710684	0.27155701754385964	0.2672854522998615	0.26786542568237914	0.2688890028146192	0.2670408142550856	0.268260100764114
1.7625	0.2614215558912871	0.2600560743191364	0.2590316039788953	0.25874906243711465	0.2587280701754386	0.2587621792232743	0.25647739782649526	0.2569043895116984	0.26057599365385725	0.2553250969853692
1.7875	0.24980994813268026	0.2509206150339208	0.25082185915333466	0.24738244638359888	0.2498793859649123	0.24996943498384422	0.24744740463097903	0.24937408550088708	0.24474186783345747	0.2448525239371805
1.8125	0.24454944075032797	0.24139363606505318	0.23796936208159494	0.2402112336803078	0.2388048245614035	0.23940017715233852	0.24092168080345006	0.23873416934275404	0.23680918941455897	0.23503177078825668
1.8375	0.2348624088633134	0.23469429925589508	0.229901164580613	0.22877144198696253	0.22973684210526316	0.2287410955998852	0.228180981902084	0.22632933818208714	0.22754919275627783	0.22650017255121221
1.8625	0.2149109723278066	0.22220917156610048	0.2220594427989568	0.22145387800401248	0.21726973684210527	0.2193595069675761	0.22203912418205674	0.21925286945764164	0.21711803294560023	0.22109730983063908
1.8875	0.21747707348992965	0.2143787778930586	0.21520855228935104	0.21379482770185806	0.21195175438596492	0.21035717404593485	0.2136671871708291	0.21049552930221144	0.20731149348286743	0.21132001134166623
1.9125	0.1995785178841213	0.20263318738349573	0.2007424157174149	0.1993060510156169	0.19899122807017544	0.20310141347605323	0.20004908002374483	0.19997327414424731	0.19989412685102337	0.20018113350756236
1.9375	0.1889291980613106	0.19236667123439632	0.19324040751474747	0.1951838233052217	0.19341008771929824	0.19222276282795017	0.19575343548741628	0.19355234527788587	0.19225814309739858	0.1901431070588836
1.9625	0.17930631870334907	0.1840577535035574	0.18480418696986103	0.1884516644409076	0.18677631578947368	0.1834599598288359	0.183597675416529	0.1807777224024023	0.18042158750384532	0.18348005919973176
1.9875	0.17821572570944677	0.174748285470052	0.1782080816444968	0.17501173859222263	0.17348684210526316	0.17499656923288046	0.17725474497352467	0.17511318567998393	0.1713489769499476	0.17519470403574292
2.0125	0.16653996542178684	0.16504729775289453	0.16875272036264427	0.16666971565165956	0.16538377192982456	0.16658308070411815	0.16816991376265103	0.16630541938162421	0.16730456019700526	0.16821298867028378
2.0375	0.1592907296387892	0.15834796094373646	0.1579385047648368	0.15781546323228995	0.16138157894736843	0.15893808401013013	0.15835390901367888	0.16309495494844345	0.15741994319077937	0.1587833274609189
2.0625	0.15576234054086996	0.1493865104068107	0.14613345789497895	0.15105891248803271	0.15082236842105262	0.15336901331137642	0.15107873230959898	0.15102629807397347	0.15229805633763227	0.15091803400978962
2.0875	0.14004497092286622	0.13985953143794302	0.14568050645632735	0.14398526730451433	0.14265350877192984	0.1435981885549609	0.14585084151219482	0.14497516092242863	0.14386568164037797	0.14383492443777818
2.1125	0.1359392090634693	0.13550931273069752	0.1382068077185756	0.13822878363792696	0.1379166666666667	0.1393664932569832	0.1406595093916956	0.13783145734074376	0.13865010173503917	0.13757745340483557
2.1375	0.13427124330808932	0.13068056996565502	0.1308463468404868	0.129179396179012	0.13106359649122806	0.1307334356325711	0.1306789905966513	0.13003221390097483	0.13338767530360454	0.13391277708230204
2.1625	0.12015768691641246	0.11863046414658497	0.12164577074287575	0.12242284543475478	0.12339912280701755	0.12384695035991865	0.12099094121684642	0.12532577389421773	0.12023941697936721	0.12484523803919538
2.1875	0.11547455229553788	0.1177169182180634	0.11705963742652808	0.11586142973004288	0.11583333333333333	0.1173197599710568	0.11459317275848468	0.118383774884251	0.11725685481793098	0.11873261587275606
2.2125	0.10970082468076098	0.10484027084461672	0.10882158313605174	0.11008055418351231	0.11116228070175439	0.11026360766994772	0.11128461249858906	0.10979452187191928	0.11257220220834524	0.1148506662504676
2.2375	0.10187421613628564	0.1026216593039215	0.10502811483734444	0.10064089664550671	0.10390350877192983	0.10424541836645583	0.10715348200833265	0.10342401914848734	0.10843409240321117	0.105435489927753
2.2625	0.09481743794044721	0.09305117814798139	0.09998903008234515	0.0989578569294282	0.09986842105263158	0.09969434983844205	0.10183419451866618	0.09777629114037881	0.10170380815410633	0.1007713564263467
2.2875	0.09353438735938567	0.09348620001870594	0.09296828278324504	0.09590887193653233	0.09263157894736843	0.0929775315942463	0.09293215669231716	0.09315389470517094	0.09597291646171312	0.0974977720433721
2.3125	0.0841681181176365	0.08761340476392451	0.08458868116819007	0.08798151095500308	0.08791666666666667	0.08847636513342566	0.08865479149444103	0.08997704770060991	0.08847747228637595	0.09050157179126264
2.3375	0.07794532279948806	0.084220234172273	0.07901171657979199	0.08302995932654018	0.0838157894736842	0.0845341018251681	0.08434086761965998	0.08305185740495302	0.0852606774944604	0.08522907305054248
2.3625	0.07306973059145425	0.07317067865586943	0.07453882112310724	0.07890773161614498	0.07801535087719298	0.07901493319360754	0.07814417188427533	0.08048012411554646	0.08015440615001194	0.08013039294962626
2.3875	0.0718508325394458	0.07151759554711613	0.07049056764015839	0.07159016763319491	0.07366228070175439	0.07288695934229075	0.07474421493211739	0.07550474467983181	0.07593821880138478	0.07713202141300794
2.4125	0.06659032515709351	0.06246914063604548	0.06887692813996199	0.06876070955978754	0.06894736842105263	0.06904450016841948	0.07542055045485849	0.07051255652980731	0.0717844934875521	0.07267067632470625
2.4375	0.0635751562915989	0.06186011001703111	0.06409262856920425	0.06258956393416631	0.06452850877192982	0.06619010192497224	0.06580561842886344	0.06827699752659769	0.06863016073043103	0.06616696221870803
2.4625	0.05735236097345047	0.0562483278846844	0.058996924884373525	0.059223484502009274	0.06082236842105264	0.06201828910762628	0.06222286809218088	0.06096520680181433	0.06285242251194197	0.0637479861481029
2.4875	0.05478625981132741	0.051680598242076624	0.0556280985594021	0.0581014580246236	0.05717105263157895	0.058435320683159306	0.058676676432403235	0.058259003797929	0.06046324968105324	0.061053797231141495
2.5125	0.04772948161548898	0.04833092983749758	0.052910389927492384	0.051735177359457034	0.05307017543859649	0.053864291328268275	0.05463694263440912	0.05469555636424148	0.05610652275413851	0.05691111964914708
2.5375	0.044457702633782084	0.046547340167526915	0.04829594714622901	0.04961308380440152	0.05040570175438596	0.04959267437653605	0.05123698568225117	0.0537710770771999	0.05168733379242929	0.05234838035429308
2.5625	0.0422123641169244	0.04058754053860057	0.046285975137212436	0.04373464073809828	0.04690789473684211	0.04716743391094977	0.04891550969878849	0.05113210893055395	0.049126390365855754	0.05140686272202163
2.5875	0.03990287307101364	0.03819492024961555	0.041303509312044615	0.04312484373951911	0.04389254385964912	0.04469229137817034	0.04540587671591577	0.04445904934954478	0.04664352448277531	0.04603296977474915
2.6125	0.035348043508245205	0.03684635245036944	0.03818946817131473	0.04034416942599809	0.039649122807017545	0.04188779520191624	0.04112851151803965	0.0429966912045881	0.043536038251750106	0.043527084384242035
2.6375	0.03457821315960828	0.03441022997431196	0.036519209741286876	0.037783022031965555	0.03737938596491228	0.0386940629015557	0.038331772734812954	0.03941643505659073	0.03952285251620499	0.04021004534131643
2.6625	0.03188380693937907	0.0317565965628922	0.03326362127597836	0.03549018531730787	0.034166666666666665	0.036109135820951384	0.035772665351468266	0.037483432910958354	0.037133679685316265	0.037486886651054374
2.6875	0.03111397659074215	0.030843050634370643	0.03221617107409648	0.0320753221252645	0.03245614035087719	0.03288546228027496	0.034383435629081145	0.034878082192932106	0.03521297211538612	0.03613979219257367
2.7125	0.028483722899566008	0.028537434719530522	0.028847344749125058	0.030367890529242814	0.030263157894736843	0.031657871427323875	0.03001467373894271	0.03212145304611723	0.03335472658025044	0.032808268262997736
2.7375000000000003	0.026302536911761404	0.026275320991762864	0.028054679731484726	0.027245729896517447	0.02838815789473684	0.029981161969634594	0.029831880354418097	0.030944843044427954	0.031137324345046524	0.031142506298209777
2.7625	0.022004317465205273	0.02436122476057484	0.02383656945904151	0.025465122660666265	0.026381578947368423	0.02663772346769465	0.028040505186076807	0.027683952468317674	0.028498303374979893	0.028781469774205967
2.7875	0.020272199180772204	0.019967503866256876	0.02225123942376084	0.023318637225667578	0.023432017543859648	0.025270406826602795	0.02524376640285011	0.025851802608544375	0.02654636478765251	0.02601485642399291
2.8125	0.0200155890645599	0.01992400167918442	0.021685050125446317	0.021586813749702723	0.022949561403508772	0.023024813802911787	0.02319648049617436	0.025078601750291418	0.0248286588308044	0.025334066751427395
2.8375	0.016807962611906067	0.018009905447996397	0.01922212667777813	0.020684314191805546	0.02049342105263158	0.021547712613995032	0.0226481003426005	0.022153885460378078	0.023376416521832824	0.025189217884924092
2.8625000000000003	0.017641945489596064	0.018314420757503586	0.017976510221486174	0.018318301837318356	0.018826754385964914	0.019661414474094592	0.01992447891318365	0.01988470902854876	0.02203348277375158	0.021582481108991892
2.8875	0.015589064559897612	0.016617835461677836	0.01650441804586841	0.017245059119819012	0.017324561403508774	0.017206232768192425	0.018242779775557143	0.019077890741676116	0.02064370249957448	0.019800840051001287
2.9125	0.014113556391676852	0.015486778597794005	0.015853300352806705	0.015781546323229	0.015800438596491228	0.016158289357136618	0.017529885575911123	0.018321498597733007	0.018363838229576084	0.018830352645429167
2.9375	0.01449847156599531	0.013007153934664065	0.013277139045475617	0.014293641646695816	0.014758771929824561	0.01600858315555722	0.016232052545786316	0.016707862023987715	0.01705213549889208	0.017743986146654407
2.9625	0.01090592993902302	0.011745590509562868	0.012597711887498187	0.012366683131185628	0.01412280701754386	0.014441658245692827	0.014184766639110565	0.01563210430815752	0.01456926961581164	0.01586095088211149
2.9875000000000003	0.011226692584288404	0.011093057703476041	0.010446192553902991	0.011781278012549624	0.012532894736842104	0.013802911785620719	0.013161123685772689	0.01374952830545468	0.014819117754989546	0.015035312343042674
3.0125	0.009815336945120719	0.009918498652519755	0.010700977738144527	0.010829994694766113	0.011557017543859651	0.01186671157852714	0.012978330301248068	0.012858666447032801	0.013960264776565494	0.014238643577274515
3.0375	0.007505845899209961	0.009309468033505384	0.009427051816936845	0.009805535737153101	0.010603070175438597	0.011637162069438725	0.012064363378624965	0.012152700446019234	0.012055172715333962	0.012978458438695797
3.0625	0.0076983034863691915	0.00856993085327365	0.008974100378285225	0.008976211819085426	0.009342105263157895	0.010579238244944297	0.010492340271713228	0.010774385872611796	0.01100893363252648	0.011892091939921036
3.0875	0.00583788014382997	0.007525878363534726	0.007671864992161818	0.00800053662135875	0.008892543859649122	0.009022293748518533	0.010218150194926294	0.009597775870922521	0.01044677531937619	0.010631906801342314
3.1125000000000003	0.006351100376254583	0.006916847744520356	0.00704905676401584	0.007122428943404741	0.008333333333333333	0.008573175143780332	0.008262260980512854	0.009110323155936963	0.009884617006225904	0.009951117128776797
3.1375	0.00545296496951151	0.006220812751361075	0.006256391746375504	0.006854118264029905	0.00724780701754386	0.007415447184899634	0.007768718842296378	0.008051374154416615	0.008650991819034993	0.0088937204033027
3.1625	0.005966185201936123	0.005481275571129338	0.005831749772639609	0.006658983224484568	0.0060635964912280705	0.0068665244457751665	0.007750439503843916	0.0076143475823605995	0.008229373084172277	0.007459716624920016
3.1875	0.004811439678980745	0.005611782132346703	0.0052089415444936315	0.006463848184939234	0.0060087719298245615	0.0063974450141597115	0.006361209781456799	0.006538589866530404	0.006980132388282747	0.007763899244576949
3.2125	0.004875592208033821	0.004002201210665866	0.004755990105842012	0.0052442541877808875	0.005	0.005479246977806055	0.006269813089194489	0.0064713550092910166	0.00708944094917308	0.006923775818857801
3.2375	0.0030151688654946	0.004785240577970058	0.004897537430420643	0.0037807413911908725	0.005471491228070175	0.004900382998365708	0.00539240484347631	0.005799006436897146	0.006230587970749029	0.006431289672746577
3.2625	0.003913304272237672	0.003784690275303591	0.003906706158370224	0.004341754629883712	0.0042982456140350876	0.004610951008645533	0.005282728812761537	0.005277936293291894	0.005434197027119454	0.006025712846537334
3.2875	0.0026302536911761406	0.003306166217506585	0.003368826324971425	0.0035368225917592035	0.0038925438596491228	0.004121910750152825	0.004039733797994116	0.004908144578475265	0.004747114644380213	0.005142134760867195
3.3125	0.0024377961040169104	0.002740637785564669	0.003227279000392794	0.0032441200324412004	0.0038157894736842108	0.003912322067941665	0.004313923874781048	0.0047568661496866435	0.004669037100887117	0.004939346347762574
3.3375	0.002052880929698451	0.002566629037274849	0.0030008032810669837	0.0025611473940325264	0.003629385964912281	0.00350312511695797	0.0037107057058497995	0.0038323868626450697	0.004372342435613354	0.004200617128595738
3.3625	0.0025661011621230636	0.003045153095071855	0.002491232912583911	0.003073376872839032	0.002916666666666667	0.003363399328817196	0.003509632982872717	0.0035970648623072144	0.0034666429310934448	0.0037226158691348434
3.3875	0.002052880929698451	0.0023056159148401186	0.002491232912583911	0.0022928367146576906	0.0026206140350877195	0.002904300310640368	0.003326839598348096	0.0031936557188708913	0.003294872335408635	0.0036501914358831925
3.4125	0.0016679657553799916	0.0021316071665502985	0.0023213761230895533	0.002756282433577862	0.002456140350877193	0.002554985840288434	0.002979532167751317	0.003143229575941351	0.0030137931788334904	0.0028680075567653657
3.4375	0.001539660697273838	0.0016530831087532925	0.0014437827107020393	0.0020245260352828543	0.002105263157894737	0.0024052796387090333	0.002156961937390524	0.0024876897178573256	0.0029201001266417753	0.0027086738036117344
3.4625	0.0014755081682207615	0.001305065612173652	0.0020099720090165645	0.0015610803163626829	0.001831140350877193	0.0023453971580772734	0.0022300792912003722	0.0024540722892376324	0.0025140969004776785	0.0027231586902620643
3.4875	0.0013472031101146083	0.0017835896699706576	0.001528711105449218	0.0015854721963058497	0.0018092105263157895	0.0019761218608480855	0.0021204032604856	0.002117898003040696	0.00231109528739563	0.002505885390507112

==> k0.dat <==
15	2.154
16	2.234
17	2.304
18	2.374
19	2.454
20	2.524
21	2.594
22	2.654
23	2.724
24	2.794

==> phid.dat <==
15	197.83643825920976
16	240.53633968589534
17	288.19857690068847
18	342.87920901333746
19	403.0431196936441
20	470.79585820057724
21	545.5355337819936
22	627.4982699262958
23	717.0773206701356
24	814.7922725276961

==> qg15.dat <==
1.001	5.908170113304056
1.0030000000000001	3.5955745134157584
1.005	2.9661583549872605
1.0070000000000001	2.6105234288562222
1.009	2.3661812952105956
1.0110000000000001	2.1632101354731152
1.013	2.027483171692852
1.0150000000000001	1.9213495749319291
1.017	1.8118579440805058
1.0190000000000001	1.7309102270109746
1.021	1.6469047099387923
1.0230000000000001	1.582679055300749
1.025	1.5302125782178322
1.0270000000000001	1.484148798537523
1.029	1.4341866825603007
1.0310000000000001	1.3821468174337541
1.033	1.3544953210482056
1.0350000000000001	1.314382285773162
1.037	1.2850277414981028
1.0390000000000001	1.251624658591901
1.041	1.218635294332859
1.0430000000000001	1.1946701847891132
1.045	1.1716347496984616
1.0470000000000002	1.153473024863438
1.049	1.1331212558250263
1.0510000000000002	1.1090896090722093
1.053	1.09837110703797
1.0550000000000002	1.080180651863206
1.057	1.0664507817716986
1.0590000000000002	1.0576938847201531
1.061	1.0428877371893277
1.0630000000000002	1.0268348653453179
1.065	1.0139423891837174
1.0670000000000002	1.001861151983063
1.069	0.995558122591107
1.0710000000000002	0.9896540008223115
1.073	0.9809960843855119
1.0750000000000002	0.9609113755234484
1.077	0.9628128854945209
1.0790000000000002	0.9599805733010063
1.081	0.9465061204329863
1.0830000000000002	0.9423975270200728
1.085	0.9400784760359061
1.0870000000000002	0.9397904987630099
1.089	0.9291628725958513
1.0910000000000002	0.9312531465189948
1.093	0.9186216952576813
1.0950000000000002	0.9238958879519088
1.097	0.9162946934383648
1.0990000000000002	0.9153463529685542
1.101	0.9137217659517025
1.1030000000000002	0.9100645996800752
1.105	0.9046791744531417
1.1070000000000002	0.9010341670826141
1.109	0.9076060787004512
1.1110000000000002	0.9028413298859815
1.113	0.9078894879065771
1.1150000000000002	0.9036220823103986
1.117	0.9025335215664699
1.1190000000000002	0.9085632261799436
1.121	0.8995638871596789
1.1230000000000002	0.8982537529013178
1.125	0.89697534693843
1.1269999999999998	0.8997191116812867
1.129	0.8984338033820727
1.1309999999999998	0.8941292579429959
1.133	0.8982524961629841
1.1349999999999998	0.8954012387420239
1.137	0.8962129148129073
1.1389999999999998	0.9010859214565948
1.141	0.8984074059725584
1.1429999999999998	0.9067681903410405
1.145	0.9080206207085023
1.1469999999999998	0.9061352930444679
1.149	0.9074966937739828
1.1509999999999998	0.9156755380895126
1.153	0.9140226112816684
1.1549999999999998	0.9213181943417678
1.157	0.920596224129842
1.1589999999999998	0.9158694921484584
1.161	0.921694820510553
1.1629999999999998	0.9205655515405
1.165	0.9141358652340209
1.1669999999999998	0.9203440158240929
1.169	0.9203888125178847
1.1709999999999998	0.9223930106147228
1.173	0.9196367680003679
1.1749999999999998	0.9216480570774042
1.177	0.9213161768492427
1.1789999999999998	0.9276735633545026
1.181	0.9248614403981787
1.1829999999999998	0.9275307267297769
1.185	0.9309727908426463
1.1869999999999998	0.930072191217664
1.189	0.9340360443389836
1.1909999999999998	0.9350072413878217
1.193	0.9317973923051829
1.1949999999999998	0.92967758663143
1.197	0.9371575897376141
1.1989999999999998	0.9348002513523659
1.201	0.9422730118790403
1.2029999999999998	0.9421021633946188
1.205	0.9376254743928976
1.2069999999999999	0.9462560403171162
1.209	0.9452208862763282
1.2109999999999999	0.9454129372474602
1.213	0.9473357234185547
1.2149999999999999	0.9480472659172473
1.217	0.9509081456995132
1.2189999999999999	0.9519146787730538
1.221	0.9598410439066762
1.2229999999999999	0.9615986673994552
1.225	0.964928230153272
1.2269999999999999	0.9641260997826097
1.229	0.9654604336356662
1.2309999999999999	0.9639936786421623
1.233	0.9640535111021621
1.2349999999999999	0.965672380203721
1.237	0.9650155887467041
1.2389999999999999	0.9656627601822779
1.241	0.9695449804429485
1.2429999999999999	0.9672074703583642
1.245	0.9691070024861472
1.2469999999999999	0.9709823559713686
1.249	0.9698935090498967
1.251	0.9715208464685576
1.2530000000000001	0.9691873075881304
1.255	0.9711474495428948
1.2570000000000001	0.9709318011554452
1.259	0.9769540362701186
1.2610000000000001	0.9725668122133595
1.263	0.9707798688126227
1.2650000000000001	0.9740266545164321
1.267	0.9752498687414762
1.2690000000000001	0.972888555353511
1.271	0.977558414406234
1.2730000000000001	0.9761336212805706
1.275	0.976105081698062
1.2770000000000001	0.9777775645358214
1.279	0.9804470677587083
1.2810000000000001	0.9798932948157559
1.283	0.9791279886653573
1.2850000000000001	0.9819478555595754
1.287	0.9804281083715686
1.2890000000000001	0.9828350863874475
1.291	0.9824382277803635
1.2930000000000001	0.9820823927596443
1.295	0.9845844290484873
1.2970000000000002	0.9837058541495365
1.299	0.9830421597989967
1.3010000000000002	0.9831043194916298
1.303	0.980772429560728
1.3050000000000002	0.9782409643723694
1.307	0.9800159813300765
1.3090000000000002	0.978098453157302
1.311	0.9754167548161233
1.3130000000000002	0.9770783018723213
1.315	0.9742196961688242
1.3170000000000002	0.9752752362132988
1.319	0.9750203371205612
1.3210000000000002	0.9750425454753072
1.323	0.9745161066377765
1.3250000000000002	0.9749758682043009
1.327	0.9723267599040781
1.3290000000000002	0.9723094733876542
1.331	0.9726477346472054
1.3330000000000002	0.9715115082948595
1.335	0.9698789560161047
1.3370000000000002	0.9699237142175663
1.339	0.9692955848656909
1.3410000000000002	0.9678950320883996
1.343	0.9650097635448143
1.3450000000000002	0.9671562573627899
1.347	0.9662543390608471
1.3490000000000002	0.9656442650486232
1.351	0.9649593311513909
1.3530000000000002	0.965015320020038
1.355	0.9655414574353076
1.3570000000000002	0.9636831758139702
1.359	0.9611560580659199
1.3610000000000002	0.9630283952363938
1.363	0.9647210964559786
1.3650000000000002	0.9652606797713942
1.367	0.9647709012528635
1.3690000000000002	0.9641098051335621
1.371	0.965345835964144
1.3730000000000002	0.9675052343893626
1.375	0.967033297056744
1.3769999999999998	0.968579247620238
1.379	0.9698051946316546
1.3809999999999998	0.9724134981809822
1.383	0.9747995440518338
1.3849999999999998	0.9755797305617945
1.387	0.978569869730435
1.3889999999999998	0.9807248427114754
1.391	0.9813843676907401
1.3929999999999998	0.9837376246627184
1.395	0.9895095398676726
1.3969999999999998	0.9927669413447064
1.399	0.9955881808181799
1.4009999999999998	1.000920213617741
1.403	1.0084032475955074
1.4049999999999998	1.0115856481143304
1.407	1.0188030625269768
1.4089999999999998	1.0279923936416713
1.411	1.035814917440912
1.4129999999999998	1.05272892197817
1.415	1.1126237215879706
1.4169999999999998	1.0717715876022917
1.419	1.06698518714073
1.4209999999999998	1.0631372470955478
1.423	1.0591852866327665
1.4249999999999998	1.0573643845094447
1.427	1.0522451551912064
1.4289999999999998	1.0488755836604333
1.431	1.0475499727312756
1.4329999999999998	1.0442496603575444
1.435	1.0407276476654705
1.4369999999999998	1.039163779615797
1.439	1.0361721479715833
1.4409999999999998	1.0343030308026875
1.443	1.032514432694371
1.4449999999999998	1.0293297357831022
1.447	1.027340008079082
1.4489999999999998	1.0269164616704636
1.451	1.0240016578544562
1.4529999999999998	1.0215766567039157
1.455	1.0194041386881871
1.4569999999999999	1.0174401047955595
1.459	1.0170403103364642
1.4609999999999999	1.0164431641052738
1.463	1.0150578602571247
1.4649999999999999	1.0135886837885744
1.467	1.0115994863503757
1.4689999999999999	1.011747382425703
1.471	1.0103743783228616
1.4729999999999999	1.009993967844107
1.475	1.008553162068337
1.4769999999999999	1.007338789849327
1.479	1.008008313022506
1.4809999999999999	1.0070259747573076
1.483	1.0069286562651512
1.4849999999999999	1.0062897296325994
1.487	1.0063351600236075
1.4889999999999999	1.006585696110504
1.491	1.0058962322224152
1.4929999999999999	1.005620703524802
1.495	1.0055504603334395
1.4969999999999999	1.0049664508126641
1.499	1.006674982607957
1.501	1.0062952491382635
1.5030000000000001	1.0055636005777946
1.505	1.0055592743876607
1.5070000000000001	1.0051548110612167
1.509	1.0046608849695464
1.5110000000000001	1.0050372742046658
1.513	1.0046414243257547
1.5150000000000001	1.0041890537339482
1.517	1.0047241237640931
1.5190000000000001	1.0049689297826738
1.521	1.0062813192820514
1.5230000000000001	1.006734848107892
1.525	1.0069518487095723
1.5270000000000001	1.0076877469291217
1.529	1.0070218595385354
1.5310000000000001	1.0062234989497856
1.533	1.006604539162923
1.5350000000000001	1.0066417577540516
1.537	1.0056139524726742
1.5390000000000001	1.0055927010110435
1.541	1.004541918723898
1.5430000000000001	1.0043440107629247
1.545	1.0046041329492044
1.5470000000000002	1.0037404764223046
1.549	1.0029685817515668
1.5510000000000002	1.0023300463502507
1.553	1.0026708756151401
1.5550000000000002	1.0029105012084774
1.557	1.0020756736023193
1.5590000000000002	1.0018175913972907
1.561	1.0022086298523445
1.5630000000000002	1.0019417303732117
1.565	1.0013654250540411
1.5670000000000002	1.0018696751891076
1.569	1.0016386940705166
1.5710000000000002	1.0009618242489409
1.573	1.0015253622113127
1.5750000000000002	1.0012230707295802
1.577	1.0016697733811948
1.5790000000000002	1.0019672441463445
1.581	1.0020672425565713
1.5830000000000002	1.0025577632693334
1.585	1.0021163099896886
1.5870000000000002	1.0006059999295505
1.589	1.0008087784752207
1.5910000000000002	1.0003479731820006
1.593	1.000027044404278
1.5950000000000002	0.9998563876435441
1.597	0.9986386661232947
1.5990000000000002	0.9991952337343206
1.601	0.9980344131066523
1.6030000000000002	0.9984319646545717
1.605	0.9976990810573994
1.6070000000000002	0.9982043687403436
1.609	0.9975790996277534
1.6110000000000002	0.9974302278161239
1.613	0.9970064083898527
1.6150000000000002	0.9976365487031604
1.617	0.9968378439271216
1.6190000000000002	0.9971368053911508
1.621	0.9975071760388196
1.6230000000000002	0.997148987470663
1.625	0.9976563578996378
1.6269999999999998	0.9972859010227406
1.629	0.9985734576706664
1.6309999999999998	0.9984818427232169
1.633	0.998880725241941
1.6349999999999998	0.9989274965666303
1.637	0.9984034761746463
1.6389999999999998	0.9980152574555692
1.641	0.9975023946935782
1.6429999999999998	0.9970531216424408
1.645	0.9966451590713095
1.6469999999999998	0.9965295518362614
1.649	0.9961333310978232
1.6509999999999998	0.9959415091612948
1.653	0.9956033158363627
1.6549999999999998	0.9952892732880703
1.657	0.9954165114971647
1.6589999999999998	0.9959459281122208
1.661	0.9948887971515484
1.6629999999999998	0.9946410098444793
1.665	0.9941012920222636
1.6669999999999998	0.9937911999399368
1.669	0.9932943390452693
1.6709999999999998	0.9927107581861649
1.673	0.9926303547931705
1.6749999999999998	0.9922197352221949
1.677	0.9923381419027302
1.6789999999999998	0.9920364807576565
1.681	0.9918027292828954
1.6829999999999998	0.9919877561332596
1.685	0.9915629447667579
1.6869999999999998	0.9918955995272162
1.689	0.9908542119149493
1.6909999999999998	0.9909873028773499
1.693	0.9914760876240661
1.6949999999999998	0.9912568181403967
1.697	0.9917023528324269
1.6989999999999998	0.9917734255501774
1.701	0.9920635765673446
1.7029999999999998	0.992636261147643
1.705	0.9924630627039579
1.7069999999999999	0.9932898620299393
1.709	0.9937185310111519
1.7109999999999999	0.9940086197820587
1.713	0.9944122985291409
1.7149999999999999	0.9951445669146058
1.717	0.9961655041602103
1.7189999999999999	0.9972647966803974
1.721	0.9981739201506068
1.7229999999999999	0.9995878227964661
1.725	1.0010391923393833
1.7269999999999999	1.0026106905866075
1.729	1.0053461443115923
1.7309999999999999	1.010425272229256
1.733	1.0475660168833767
1.7349999999999999	1.0096055693650332
1.737	1.007600235385352
1.7389999999999999	1.0062570438896323
1.741	1.0054003698645284
1.7429999999999999	1.0046742153629653
1.745	1.003810516018713
1.7469999999999999	1.003021642103326
1.749	1.0020205966101057
1.751	1.001340306994537
1.7530000000000001	1.0006229325463234
1.755	1.000957533170307
1.7570000000000001	1.000125566477343
1.759	0.9996906412114925
1.7610000000000001	0.9995407041660356
1.763	0.9990637730070271
1.7650000000000001	0.9980449844401759
1.767	0.9981814250663171
1.7690000000000001	0.9979787796352557
1.771	0.9976227569926437
1.7730000000000001	0.997458801412612
1.775	0.997133022556586
1.7770000000000001	0.9972190670526196
1.779	0.997367535503054
1.7810000000000001	0.9972544037200093
1.783	0.9971363970768875
1.7850000000000001	0.9971492237898791
1.787	0.997206490874954
1.7890000000000001	0.9970546627043144
1.791	0.9970030922500678
1.7930000000000001	0.9972646227825807
1.795	0.9973594243432377
1.7970000000000002	0.9977267754849816
1.799	0.9980533908354576
1.8010000000000002	0.9981432031099735
1.803	0.9989133532898362
1.8050000000000002	0.9987401366829021
1.807	0.9986550420832915
1.8090000000000002	0.9987411998652633
1.811	0.9988698293083365
1.8130000000000002	0.9989329628444845
1.815	0.9990046653698142
1.8170000000000002	0.9993202730071887
1.819	0.9997618482231893
1.8210000000000002	0.9998469655398049
1.823	1.0000545253067588
1.8250000000000002	1.0008120454589853
1.827	1.0009131544839793
1.8290000000000002	1.0005786227124858
1.831	1.0005246841614748
1.8330000000000002	1.0003275532447065
1.835	1.0003077558600701
1.8370000000000002	0.9997911383666148
1.839	0.9998836316858147
1.8410000000000002	0.9996496938770982
1.843	0.9997392151454266
1.8450000000000002	0.9993595893851008
1.847	0.9996005996641303
1.8490000000000002	0.9996153434545466
1.851	0.9994538949366863
1.8530000000000002	0.999016881467943
1.855	0.9991550736369839
1.8570000000000002	0.9993628726392213
1.859	0.9992844011295934
1.8610000000000002	0.9994161558501398
1.863	0.9996508022374622
1.8650000000000002	0.9997136652863645
1.867	0.9999319447042808
1.8690000000000002	1.0002042915746974
1.871	1.0008262521349818
1.8730000000000002	1.0004027805961497
1.875	1.0002400406265186
1.8769999999999998	0.9999861364720325
1.879	1.0000286522717625
1.8809999999999998	0.9998427903419692
1.883	0.9999084957028846
1.8849999999999998	0.9997250987492007
1.887	0.9998310095491446
1.8889999999999998	0.9996455354575722
1.891	0.9998550312686495
1.8929999999999998	1.0002361706331235
1.895	1.0001314166056314
1.8969999999999998	1.0001692139620886
1.899	0.9999345246356975
1.9009999999999998	1.0000444338636847
1.903	1.0002612892606741
1.9049999999999998	1.0006210440449703
1.907	1.0005672776628294
1.9089999999999998	1.0011472549400875
1.911	1.0013653624549508
1.9129999999999998	1.001593911925196
1.915	1.002026105488644
1.9169999999999998	1.0019145318366611
1.919	1.0018145715585596
1.9209999999999998	1.0019002918027848
1.923	1.0016581899850356
1.9249999999999998	1.0016488764632951
1.927	1.001389220782515
1.9289999999999998	1.0013488947404283
1.931	1.0013103477492418
1.9329999999999998	1.0013203961130355
1.935	1.00144268652504
1.9369999999999998	1.0016402889472216
1.939	1.0011150594021851
1.9409999999999998	1.0008377688732655
1.943	1.0004965372918673
1.9449999999999998	1.000322372998661
1.947	1.0002397105486107
1.9489999999999998	0.9999677284785496
1.951	0.9998607478039598
1.9529999999999998	0.9997383098552343
1.955	0.9994923770341615
1.9569999999999999	0.9997288132356015
1.959	0.9995473391867056
1.9609999999999999	0.9993606732807047
1.963	0.999195841883141
1.9649999999999999	0.9991539617448538
1.967	0.9990421048578115
1.9689999999999999	0.9990058402058003
1.971	0.9992098901068236
1.9729999999999999	0.9991550507816819
1.975	0.9991163958169917
1.9769999999999999	0.9994278243651755
1.979	0.999829636646298
1.9809999999999999	0.9997802408333163
1.983	0.9999594380905588
1.9849999999999999	1.0002576299348427
1.987	1.0004804438796393
1.9889999999999999	1.000918358134374
1.991	1.0012353992344267
1.9929999999999999	1.0015626020545032
1.995	1.0021464539083604
1.9969999999999999	1.0026752788585602
1.999	1.0042439407617971

==> qg16.dat <==
1.001	5.679599308400949
1.0030000000000001	3.4143782524148776
1.005	2.848590860123861
1.0070000000000001	2.513913962666788
1.009	2.2995202394216507
1.0110000000000001	2.1232544267664366
1.013	2.0005386485361436
1.0150000000000001	1.8866102027613947
1.017	1.786084333003531
1.0190000000000001	1.7272913648288217
1.021	1.6341483157901697
1.0230000000000001	1.584909010000802
1.025	1.533126087885034
1.0270000000000001	1.4903127327695935
1.029	1.43616112985944
1.0310000000000001	1.4032246411346845
1.033	1.3652874266652122
1.0350000000000001	1.333700039560231
1.037	1.2940509765654518
1.0390000000000001	1.2751769825733832
1.041	1.2560824573360483
1.0430000000000001	1.2291816422877855
1.045	1.2078071138036894
1.0470000000000002	1.1814929614306138
1.049	1.1663783855232523
1.0510000000000002	1.1482317512872653
1.053	1.1268073056424386
1.0550000000000002	1.1140028743772494
1.057	1.1088028410863824
1.0590000000000002	1.0899536812464108
1.061	1.0665900403489073
1.0630000000000002	1.0568329249686368
1.065	1.0479383168437313
1.0670000000000002	1.0389216508530246
1.069	1.0294972960014293
1.0710000000000002	1.0195218252519997
1.073	1.0103388197275192
1.0750000000000002	1.0019774411593763
1.077	0.9937658431735301
1.0790000000000002	0.9888249859868119
1.081	0.9830751101268048
1.0830000000000002	0.9796793567897591
1.085	0.9665937447251413
1.0870000000000002	0.9697606657701906
1.089	0.962384453682739
1.0910000000000002	0.9591737577769759
1.093	0.9561546392573753
1.0950000000000002	0.9509482815036148
1.097	0.9425533143155258
1.0990000000000002	0.9400459010777957
1.101	0.940692984958498
1.1030000000000002	0.9358491361146045
1.105	0.93510237027096
1.1070000000000002	0.9304061664184744
1.109	0.9231468575719798
1.1110000000000002	0.9263543600377903
1.113	0.9237116915397601
1.1150000000000002	0.92147648762415
1.117	0.9206381311479038
1.1190000000000002	0.9232180445254203
1.121	0.9170585079261216
1.1230000000000002	0.9150344595210189
1.125	0.9144334098116035
1.1269999999999998	0.9141742679896865
1.129	0.9177983519031386
1.1309999999999998	0.913181235018519
1.133	0.9144546308929439
1.1349999999999998	0.9125893354584422
1.137	0.911954476172287
1.1389999999999998	0.9146430163302626
1.141	0.9133434438712619
1.1429999999999998	0.9106771758010771
1.145	0.9133651183007364
1.1469999999999998	0.9157141035424062
1.149	0.9193595597817865
1.1509999999999998	0.9201098292978329
1.153	0.9157842170905993
1.1549999999999998	0.9175177688121883
1.157	0.9206790350180597
1.1589999999999998	0.9177308440842571
1.161	0.9247927390174553
1.1629999999999998	0.9242377856977188
1.165	0.9226108077019074
1.1669999999999998	0.9205885588606361
1.169	0.9237435381085184
1.1709999999999998	0.9266408491969833
1.173	0.9223304086175631
1.1749999999999998	0.9280337593254383
1.177	0.9279809088241221
1.1789999999999998	0.9312277454135649
1.181	0.9331278538453355
1.1829999999999998	0.9342654247464991
1.185	0.9350048276265618
1.1869999999999998	0.9340844219915521
1.189	0.937205677856493
1.1909999999999998	0.939295198024564
1.193	0.937351952453401
1.1949999999999998	0.9396092263308885
1.197	0.9422425166509175
1.1989999999999998	0.9458627130150064
1.201	0.9448157892061464
1.2029999999999998	0.9485187380232563
1.205	0.9537098371708055
1.2069999999999999	0.9533808323799939
1.209	0.9530734164132038
1.2109999999999999	0.9527099116068046
1.213	0.9581534927222312
1.2149999999999999	0.9553784762716289
1.217	0.960367162822907
1.2189999999999999	0.9596535932934651
1.221	0.96536159020385
1.2229999999999999	0.9635931666585067
1.225	0.9640580061664095
1.2269999999999999	0.964656475131393
1.229	0.9667357398572134
1.2309999999999999	0.9689245611874582
1.233	0.9722335808452528
1.2349999999999999	0.97159880263531
1.237	0.971953960544832
1.2389999999999999	0.9710180739627263
1.241	0.9741468496592117
1.2429999999999999	0.9765857547507607
1.245	0.9786556404367031
1.2469999999999999	0.9752558828596224
1.249	0.9791474387428681
1.251	0.9758257160716304
1.2530000000000001	0.9783064030703928
1.255	0.9778650114976561
1.2570000000000001	0.9798784538992237
1.259	0.9794947361025961
1.2610000000000001	0.9795432596340747
1.263	0.9818594883719821
1.2650000000000001	0.9808056582660302
1.267	0.9800475722759522
1.2690000000000001	0.981290983525496
1.271	0.9830323355662703
1.2730000000000001	0.9830801189811672
1.275	0.9824049239941762
1.2770000000000001	0.9829989636526296
1.279	0.9832091561808504
1.2810000000000001	0.9832386346044435
1.283	0.9836495478161904
1.2850000000000001	0.9820304053242376
1.287	0.9844528092865765
1.2890000000000001	0.9843538284652491
1.291	0.9856330203357525
1.2930000000000001	0.9845873679167795
1.295	0.9842258255685479
1.2970000000000002	0.9860930541638258
1.299	0.9837694188782571
1.3010000000000002	0.983764108835168
1.303	0.9840166605168672
1.3050000000000002	0.9836757353652504
1.307	0.9849312308778305
1.3090000000000002	0.9830214478869633
1.311	0.9823804164606654
1.3130000000000002	0.9818640119872306
1.315	0.9832539164378691
1.3170000000000002	0.9818881198691328
1.319	0.9820854519842143
1.3210000000000002	0.9824481063884872
1.323	0.9810631806777879
1.3250000000000002	0.9815001520052217
1.327	0.9817841026594731
1.3290000000000002	0.9816574765403631
1.331	0.9809824351772817
1.3330000000000002	0.9812835063056312
1.335	0.9806308329286195
1.3370000000000002	0.9806194638023801
1.339	0.9810114824019103
1.3410000000000002	0.9796710790252473
1.343	0.9804321817280941
1.3450000000000002	0.9797157137352555
1.347	0.9796900734716625
1.3490000000000002	0.9806055736221003
1.351	0.9807641105025847
1.3530000000000002	0.9793973351417056
1.355	0.9786197398186733
1.3570000000000002	0.9816482282514013
1.359	0.9807042982764215
1.3610000000000002	0.9809688147646352
1.363	0.9814158484043708
1.3650000000000002	0.9817591211896172
1.367	0.9824202577982327
1.3690000000000002	0.9827142854242346
1.371	0.9831660343759715
1.3730000000000002	0.9835854299209991
1.375	0.9855876911702202
1.3769999999999998	0.9857375272527812
1.379	0.9861993020783713
1.3809999999999998	0.987542112855925
1.383	0.9894704161444334
1.3849999999999998	0.9894188863378761
1.387	0.9907515674485717
1.3889999999999998	0.9917376570272592
1.391	0.9928788517595717
1.3929999999999998	0.9942733583921616
1.395	0.9965862610522449
1.3969999999999998	0.9976087627773523
1.399	1.0001598744388482
1.4009999999999998	1.0024684597963676
1.403	1.0042789790147912
1.4049999999999998	1.0066777204616575
1.407	1.0097655901651519
1.4089999999999998	1.0131576061207428
1.411	1.0178445880948377
1.4129999999999998	1.0226893652912106
1.415	1.0433029210214755
1.4169999999999998	1.0308360110145924
1.419	1.0303641322936787
1.4209999999999998	1.0291277461147645
1.423	1.0293782853689482
1.4249999999999998	1.0288023476433619
1.427	1.0278152469616626
1.4289999999999998	1.0263873147995333
1.431	1.0255482248164616
1.4329999999999998	1.0250419179583676
1.435	1.0237658738844275
1.4369999999999998	1.0238232667222504
1.439	1.0226759950786157
1.4409999999999998	1.021992177393178
1.443	1.0230866940250953
1.4449999999999998	1.0203065922893135
1.447	1.0199340437190365
1.4489999999999998	1.0190954638807455
1.451	1.0185186656890899
1.4529999999999998	1.0177677926282167
1.455	1.0158773944273727
1.4569999999999999	1.015971377446786
1.459	1.0155885957533926
1.4609999999999999	1.0143913380885858
1.463	1.013588595844653
1.4649999999999999	1.012901362807398
1.467	1.0119355102541079
1.4689999999999999	1.0122866982015035
1.471	1.0113334447578648
1.4729999999999999	1.0109283024037357
1.475	1.0103737854128738
1.4769999999999999	1.0095333621279865
1.479	1.0095689364657596
1.4809999999999999	1.00868094625691
1.483	1.0084857282860005
1.4849999999999999	1.0077448423284476
1.487	1.0075580433847675
1.4889999999999999	1.0073009604298857
1.491	1.0062330455523703
1.4929999999999999	1.0063254623318327
1.495	1.0061809512635898
1.4969999999999999	1.005997051235787
1.499	1.0055717682301437
1.501	1.005135741981693
1.5030000000000001	1.005234233523161
1.505	1.0047327691642558
1.5070000000000001	1.0041764257696335
1.509	1.004339001519722
1.5110000000000001	1.0048095522613927
1.513	1.0041853233350768
1.5150000000000001	1.0043045230802627
1.517	1.004130330412731
1.5190000000000001	1.0045390183820497
1.521	1.0039618223801048
1.5230000000000001	1.003823155589645
1.525	1.0043661895281104
1.5270000000000001	1.0046058943436575
1.529	1.004732253006704
1.5310000000000001	1.0041993445401105
1.533	1.0039486836400962
1.5350000000000001	1.0035328384463549
1.537	1.0036629279074922
1.5390000000000001	1.0033311490628543
1.541	1.0032984674239083
1.5430000000000001	1.0032896131782383
1.545	1.0023769060260739
1.5470000000000002	1.0020860065884596
1.549	1.0023193403698436
1.5510000000000002	1.0023888990376013
1.553	1.001909693256967
1.5550000000000002	1.001973588456909
1.557	1.001978036305077
1.5590000000000002	1.0019587149315918
1.561	1.0016429466602135
1.5630000000000002	1.0014693860787054
1.565	1.0014350727151775
1.5670000000000002	1.0014102744543456
1.569	1.0015542652080611
1.5710000000000002	1.0009056996178605
1.573	1.0008962499607894
1.5750000000000002	1.0006521356360374
1.577	1.0006340814967116
1.5790000000000002	1.0001594193927645
1.581	1.0004890243684417
1.5830000000000002	1.000437509424716
1.585	1.0006414101334191
1.5870000000000002	0.999989225606158
1.589	0.9999030054547071
1.5910000000000002	0.999900680539155
1.593	0.9996906152713783
1.5950000000000002	0.9995904880884722
1.597	0.999522330675784
1.5990000000000002	0.9991446711140206
1.601	0.9990015578153205
1.6030000000000002	0.9989898471058873
1.605	0.9987215043123014
1.6070000000000002	0.9987096524287271
1.609	0.9982876007958554
1.6110000000000002	0.9982759512082108
1.613	0.9984486558750596
1.6150000000000002	0.9983014680758193
1.617	0.9980765710817028
1.6190000000000002	0.9980586381473519
1.621	0.9978015781599118
1.6230000000000002	0.9978592715984602
1.625	0.9976692109299028
1.6269999999999998	0.9981289317380877
1.629	0.9981104021425553
1.6309999999999998	0.998057386629085
1.633	0.9980481950601396
1.6349999999999998	0.9979429645162837
1.637	0.9974056527621429
1.6389999999999998	0.9974210272833349
1.641	0.9973421420376198
1.6429999999999998	0.9971879961295168
1.645	0.99673679437448
1.6469999999999998	0.9966117787473878
1.649	0.9963076972232462
1.6509999999999998	0.9964647677048866
1.653	0.9960615415061658
1.6549999999999998	0.9963368809643584
1.657	0.9961359857829188
1.6589999999999998	0.9962683523837389
1.661	0.9956622460259033
1.6629999999999998	0.9956977715840174
1.665	0.9954339624511856
1.6669999999999998	0.9954002461451121
1.669	0.9956221423387523
1.6709999999999998	0.9955245713831601
1.673	0.9954121016888033
1.6749999999999998	0.9952936603127397
1.677	0.9952462502123789
1.6789999999999998	0.9952858256210911
1.681	0.9952603202042107
1.6829999999999998	0.9952966341366519
1.685	0.9955053173239178
1.6869999999999998	0.9954382435638282
1.689	0.9955850506357438
1.6909999999999998	0.9953996794228863
1.693	0.9956473553731576
1.6949999999999998	0.9956643546616339
1.697	0.9957770462292153
1.6989999999999998	0.9960698345527855
1.701	0.9958791866919674
1.7029999999999998	0.9960757560552878
1.705	0.9965209586318253
1.7069999999999999	0.9965180259981063
1.709	0.9966734651468065
1.7109999999999999	0.9971061009930268
1.713	0.99708750061538
1.7149999999999999	0.997559952456013
1.717	0.9979401616597758
1.7189999999999999	0.9980389000259878
1.721	0.9987115135881851
1.7229999999999999	0.9991178578630956
1.725	0.9998629078449134
1.7269999999999999	1.000544947704666
1.729	1.00128515398932
1.7309999999999999	1.003595872941747
1.733	1.0196636127697905
1.7349999999999999	1.002994377879862
1.737	1.002085926581697
1.7389999999999999	1.0017497921599379
1.741	1.0015397195034623
1.7429999999999999	1.0012776477254788
1.745	1.001023519026775
1.7469999999999999	1.0007219828486742
1.749	1.0005942944185304
1.751	1.000356952157549
1.7530000000000001	1.000405974851391
1.755	0.9999401588360514
1.7570000000000001	0.999929339351105
1.759	0.9999459142120742
1.7610000000000001	0.9996520979665157
1.763	0.9997264232386476
1.7650000000000001	0.9995381453807672
1.767	0.999455365400611
1.7690000000000001	0.9993372113194715
1.771	0.999418906051562
1.7730000000000001	0.9994383915168258
1.775	0.9993313997119425
1.7770000000000001	0.999242647429079
1.779	0.9991910885129606
1.7810000000000001	0.999318686810492
1.783	0.9990795255134848
1.7850000000000001	0.9990311218647407
1.787	0.9992347222316972
1.7890000000000001	0.9990589603252182
1.791	0.9991478303838237
1.7930000000000001	0.9991457022144672
1.795	0.999291037813084
1.7970000000000002	0.9990800655798477
1.799	0.9992026688285643
1.8010000000000002	0.9991817059804375
1.803	0.9992517306742728
1.8050000000000002	0.9993796479351637
1.807	0.999386141716598
1.8090000000000002	0.9994518644785965
1.811	0.9994287843376628
1.8130000000000002	0.9996059212450019
1.815	0.9997724925862967
1.8170000000000002	0.9997567047071225
1.819	0.9998821922806187
1.8210000000000002	1.0001295897323346
1.823	1.0002586104985323
1.8250000000000002	1.0003008450165474
1.827	1.0004071484463988
1.8290000000000002	1.0004244740957366
1.831	1.0005331378647824
1.8330000000000002	1.0004827681402098
1.835	1.000490109436028
1.8370000000000002	1.0003166143452322
1.839	1.0004563321108721
1.8410000000000002	1.0002119814069574
1.843	1.0002241686501436
1.8450000000000002	1.0001574740254036
1.847	1.0001082736241387
1.8490000000000002	1.0002697220662289

==> qg17.dat <==
1.001	5.485292645520005
1.0030000000000001	3.2884259279711463
1.005	2.7367569913090235
1.0070000000000001	2.4383554415378694
1.009	2.2251464645026804
1.0110000000000001	2.0801687453210165
1.013	1.935899875686404
1.0150000000000001	1.8424421761725225
1.017	1.7711404031822988
1.0190000000000001	1.6904102021871454
1.021	1.6310846171155846
1.0230000000000001	1.5658740852588335
1.025	1.5204068311942096
1.0270000000000001	1.4775283604076608
1.029	1.4401752958201708
1.0310000000000001	1.3942891702393307
1.033	1.3652336223512564
1.0350000000000001	1.3297096412710216
1.037	1.305862685025658
1.0390000000000001	1.2811142243570444
1.041	1.2582964930905272
1.0430000000000001	1.2307324600976175
1.045	1.210203418390495
1.0470000000000002	1.191186946401605
1.049	1.1778171331465566
1.0510000000000002	1.1657875325210458
1.053	1.1447121776379918
1.0550000000000002	1.129736120769719
1.057	1.1119468306119116
1.0590000000000002	1.1055106971112698
1.061	1.0877699646294148
1.0630000000000002	1.0784747943004265
1.065	1.0638952623563296
1.0670000000000002	1.0619150039395173
1.069	1.049993316556134
1.0710000000000002	1.0330478523525506
1.073	1.032145332609829
1.0750000000000002	1.0189739073227055
1.077	1.0190900564620216
1.0790000000000002	1.0098361336010657
1.081	1.0033895789143674
1.0830000000000002	0.9954024739198662
1.085	0.9902042727715089
1.0870000000000002	0.9848455328787097
1.089	0.9793551237442596
1.0910000000000002	0.9791516487168466
1.093	0.9746235860204202
1.0950000000000002	0.9663536952193619
1.097	0.9601885853841051
1.0990000000000002	0.9635166302976544
1.101	0.9579010229696171
1.1030000000000002	0.9536154439842596
1.105	0.9530318987474046
1.1070000000000002	0.9454736807906661
1.109	0.9434341060899929
1.1110000000000002	0.9444482808503281
1.113	0.9431734014344444
1.1150000000000002	0.9414686317406626
1.117	0.9359687140515663
1.1190000000000002	0.9356962111656665
1.121	0.9335225901481011
1.1230000000000002	0.9321408568410099
1.125	0.9319991782190187
1.1269999999999998	0.9325389126862111
1.129	0.9279452382701694
1.1309999999999998	0.9310499074195603
1.133	0.9309095512188021
1.1349999999999998	0.9288791031927262
1.137	0.9295846384822312
1.1389999999999998	0.9289991646896281
1.141	0.930040357731033
1.1429999999999998	0.9279827932440188
1.145	0.9321078406412279
1.1469999999999998	0.9305598862321176
1.149	0.9280236084189522
1.1509999999999998	0.9259466931196683
1.153	0.9301190240604907
1.1549999999999998	0.928908818166774
1.157	0.9279602151702128
1.1589999999999998	0.9301160058927649
1.161	0.9302254750899152
1.1629999999999998	0.934546219964557
1.165	0.9323812415435704
1.1669999999999998	0.9348916406112349
1.169	0.9340501307391025
1.1709999999999998	0.9377336748068497
1.173	0.9373909276260047
1.1749999999999998	0.939557382254203
1.177	0.9383842454314691
1.1789999999999998	0.9386334516227337
1.181	0.9405302220999411
1.1829999999999998	0.9423952694977374
1.185	0.943768231352169
1.1869999999999998	0.9435729071252337
1.189	0.9454118806134406
1.1909999999999998	0.9464984869159325
1.193	0.9447911190823978
1.1949999999999998	0.9496684699891077
1.197	0.9498337897444593
1.1989999999999998	0.9508573328051912
1.201	0.9501984776682738
1.2029999999999998	0.9540359916716847
1.205	0.9553269884751359
1.2069999999999999	0.957012235222078
1.209	0.9578859671625412
1.2109999999999999	0.9598622214441526
1.213	0.9604737968573276
1.2149999999999999	0.9607394972457481
1.217	0.9633027865689076
1.2189999999999999	0.9619310121288929
1.221	0.9650849165397243
1.2229999999999999	0.9651290565573761
1.225	0.966533132267788
1.2269999999999999	0.9664360114299091
1.229	0.9700411246475675
1.2309999999999999	0.9731765522443072
1.233	0.9715916795978831
1.2349999999999999	0.9733861954474924
1.237	0.9739216707877033
1.2389999999999999	0.9746344274297307
1.241	0.9764247790687877
1.2429999999999999	0.975805978813302
1.245	0.9770669333738192
1.2469999999999999	0.9759151498722312
1.249	0.9784070121526377
1.251	0.9779370981203582
1.2530000000000001	0.9808817807392384
1.255	0.9810881157963283
1.2570000000000001	0.9796532589311215
1.259	0.9807970196664767
1.2610000000000001	0.9824794153749564
1.263	0.9826140239379652
1.2650000000000001	0.98226048099298
1.267	0.9832567948550955
1.2690000000000001	0.9834053658769297
1.271	0.984643292525197
1.2730000000000001	0.9845569442351455
1.275	0.9854427185194822
1.2770000000000001	0.9855673128079852
1.279	0.986118610145129
1.2810000000000001	0.9863156507045522
1.283	0.9859628258852562
1.2850000000000001	0.9867047572009953
1.287	0.9865936024756415
1.2890000000000001	0.9874049295431316
1.291	0.9886831403898183
1.2930000000000001	0.9870992168906134
1.295	0.9882433098454348
1.2970000000000002	0.988225407932564
1.299	0.9882613743164526
1.3010000000000002	0.9873195249153458
1.303	0.9890859949122615
1.3050000000000002	0.9873602369593975
1.307	0.9876461680547464
1.3090000000000002	0.9889332564785525
1.311	0.9887001426403698
1.3130000000000002	0.9878241757366971
1.315	0.9888055788595111
1.3170000000000002	0.9881021596289268
1.319	0.9890228858724276
1.3210000000000002	0.9885867248835815
1.323	0.9891170032620523
1.3250000000000002	0.9887792197161337
1.327	0.9883715617436887
1.3290000000000002	0.9883398745456758
1.331	0.9888051471037617
1.3330000000000002	0.9880880436862028
1.335	0.989169531136948
1.3370000000000002	0.9892638165943355
1.339	0.9892661005139556
1.3410000000000002	0.9888143247627578
1.343	0.9895084091050941
1.3450000000000002	0.9897387551096949
1.347	0.9889084668755618
1.3490000000000002	0.9893905131451806
1.351	0.989137186101303
1.3530000000000002	0.9903767370647659
1.355	0.9903026119644389
1.3570000000000002	0.9900339183719706
1.359	0.9898343118349278
1.3610000000000002	0.9907234751937598
1.363	0.9912623063846622
1.3650000000000002	0.9914609229257408
1.367	0.9920086054507046
1.3690000000000002	0.9923105675596753
1.371	0.99249097159017
1.3730000000000002	0.9933315549616976
1.375	0.99383946343635
1.3769999999999998	0.9941859797413154
1.379	0.9948126592332764
1.3809999999999998	0.9950700967012176
1.383	0.9959084163157202
1.3849999999999998	0.9965521758249574
1.387	0.9968411363801546
1.3889999999999998	0.9977878800948401
1.391	0.9982839727498193
1.3929999999999998	0.9993577155030277
1.395	1.0005102830520716
1.3969999999999998	1.0007573101665652
1.399	1.0016603164006375
1.4009999999999998	1.002215380942869
1.403	1.0042533547489347
1.4049999999999998	1.0052012194797217
1.407	1.0064532517929066
1.4089999999999998	1.0073893820115096
1.411	1.0089502757461097
1.4129999999999998	1.0115614477377641
1.415	1.0196101061352267
1.4169999999999998	1.0157017788666522
1.419	1.015543651072022
1.4209999999999998	1.0154198541487804
1.423	1.0157266954866133
1.4249999999999998	1.0153775491203056
1.427	1.014777901317869
1.4289999999999998	1.015329108300052
1.431	1.0152996181357758
1.4329999999999998	1.0149337242037642
1.435	1.0156579916049768
1.4369999999999998	1.0144398477330419
1.439	1.0145018466579734
1.4409999999999998	1.0136220746272817
1.443	1.0136517845538413
1.4449999999999998	1.0136845654906939
1.447	1.0132689720455246
1.4489999999999998	1.0129695570755186
1.451	1.0122486777309128
1.4529999999999998	1.0121707981566928
1.455	1.0112848719388656
1.4569999999999999	1.0114229990873667
1.459	1.011060221588553
1.4609999999999999	1.0107345106418537
1.463	1.0103449627223429
1.4649999999999999	1.0099283306426523
1.467	1.009375757639759
1.4689999999999999	1.0093103444899114
1.471	1.008720492077952
1.4729999999999999	1.0083031087462495
1.475	1.0080252173474573
1.4769999999999999	1.0080138358288924
1.479	1.0075626849831552
1.4809999999999999	1.0070699915171122
1.483	1.007176335744461
1.4849999999999999	1.0066749062615772
1.487	1.0065007634150067
1.4889999999999999	1.006142655893757
1.491	1.0058246513832132
1.4929999999999999	1.0054854550534884
1.495	1.0055997060743054
1.4969999999999999	1.005093576577082
1.499	1.0048458472569304
1.501	1.004927683149834
1.5030000000000001	1.0047353654712585
1.505	1.0040742349801306
1.5070000000000001	1.0045605602976908
1.509	1.0036690057641238
1.5110000000000001	1.0037886484845495
1.513	1.0037180518056033
1.5150000000000001	1.0034416715472276
1.517	1.0031179982083973
1.5190000000000001	1.0033308084842711
1.521	1.0029886983567724
1.5230000000000001	1.0027274365241359
1.525	1.0027533179548656
1.5270000000000001	1.002864150140042
1.529	1.002565642899531
1.5310000000000001	1.0025766349919627
1.533	1.002351793505628
1.5350000000000001	1.002350982387461
1.537	1.0021445999494156
1.5390000000000001	1.0021034646801408
1.541	1.0018665370716429
1.5430000000000001	1.0021373093392907
1.545	1.0015736066764367
1.5470000000000002	1.0013396983066367
1.549	1.0016147327859564
1.5510000000000002	1.001453294301416
1.553	1.001400421935681
1.5550000000000002	1.0009551145132085
1.557	1.0009950210869982
1.5590000000000002	1.0008395661108391
1.561	1.0009691717507816
1.5630000000000002	1.000645881635344
1.565	1.000541410612679
1.5670000000000002	1.0006197940538644
1.569	1.0006572811070351
1.5710000000000002	1.0005259656742294
1.573	1.000477852816775
1.5750000000000002	1.0001156784244767
1.577	1.0003908865174727
1.5790000000000002	0.9999393061777722
1.581	1.0001099842898515
1.5830000000000002	1.0000333106968478
1.585	0.999879062074971
1.5870000000000002	0.9998691233595263
1.589	0.9995946808378873
1.5910000000000002	0.9994229086411334
1.593	0.999571353272553
1.5950000000000002	0.9992701826930008
1.597	0.9993330799617383
1.5990000000000002	0.9992459429254281
1.601	0.9990639893674849
1.6030000000000002	0.9988075753517484
1.605	0.998798898582687
1.6070000000000002	0.9988815998873065
1.609	0.9987485660663709
1.6110000000000002	0.9986678323397291
1.613	0.9985740990682488
1.6150000000000002	0.9982765037183994
1.617	0.998368722561689
1.6190000000000002	0.9982975874101135
1.621	0.9980959497080426
1.6230000000000002	0.9983000971954183
1.625	0.9980950287404574
1.6269999999999998	0.9980113652761702
1.629	0.9979007825337429
1.6309999999999998	0.9979849120868699
1.633	0.9978473480210716
1.6349999999999998	0.9978603900157524
1.637	0.9976618857343538
1.6389999999999998	0.9977209174060956
1.641	0.997475254520035
1.6429999999999998	0.9973628653476857
1.645	0.9974393087661029
1.6469999999999998	0.9975172468656291
1.649	0.9973007106343064
1.6509999999999998	0.9972886668254716
1.653	0.9972602537538646
1.6549999999999998	0.9972233744144343
1.657	0.9972148954496
1.6589999999999998	0.9973118468882609
1.661	0.9971058742956691
1.6629999999999998	0.9971619757111088
1.665	0.9971533755012205
1.6669999999999998	0.9971811294807873
1.669	0.9971025039361944
1.6709999999999998	0.997155022245299
1.673	0.9971238613989474
1.6749999999999998	0.9971927316227166
1.677	0.9970464336935161
1.6789999999999998	0.9972250471026964
1.681	0.9972182636872065
1.6829999999999998	0.9972605128208109
1.685	0.9972545920729838
1.6869999999999998	0.9974245394999609
1.689	0.9973715052650513
1.6909999999999998	0.9973760660665663
1.693	0.9975059533190889
1.6949999999999998	0.997442855782695
1.697	0.9977924295354023
1.6989999999999998	0.9977852258827661

==> qg18.dat <==
1.001	5.270963031396758
1.0030000000000001	3.160970084777885
1.005	2.646125757423726
1.0070000000000001	2.3672512987473167
1.009	2.158841912818645
1.0110000000000001	2.019425619175039
1.013	1.8981087995379795
1.0150000000000001	1.8105045766255232
1.017	1.7274002323386088
1.0190000000000001	1.6629672695026105
1.021	1.5984688021464952
1.0230000000000001	1.5497468664748735
1.025	1.508495588654914
1.0270000000000001	1.4626985186214627
1.029	1.4272818144711281
1.0310000000000001	1.39118253953954
1.033	1.3614382019178175
1.0350000000000001	1.3281409338757284
1.037	1.3098674694137593
1.0390000000000001	1.2773910090167062
1.041	1.2582695110735065
1.0430000000000001	1.2388204889566312
1.045	1.213523706477829
1.0470000000000002	1.1999488216362943
1.049	1.1805156596413922
1.0510000000000002	1.1671196850457306
1.053	1.152045421780016
1.0550000000000002	1.1358265152315277
1.057	1.1260169619007163
1.0590000000000002	1.1092788510156453
1.061	1.1034499370377233
1.0630000000000002	1.091310791076033
1.065	1.0794273505769818
1.0670000000000002	1.0685326247957894
1.069	1.061630780185378
1.0710000000000002	1.0581128429180615
1.073	1.0442661976136598
1.0750000000000002	1.0352301026516146
1.077	1.0277088893247348
1.0790000000000002	1.0213419760437092
1.081	1.0196487174626614
1.0830000000000002	1.0135014237327904
1.085	1.0049131936681746
1.0870000000000002	1.0004183512761027
1.089	0.9956283431071603
1.0910000000000002	0.9933447171311726
1.093	0.9861272997745878
1.0950000000000002	0.9807102879126031
1.097	0.977074672809888
1.0990000000000002	0.9722816946969555
1.101	0.9721143356916002
1.1030000000000002	0.9705747891056954
1.105	0.9657015724638358
1.1070000000000002	0.9636367716766511
1.109	0.9594741400472517
1.1110000000000002	0.9600336181237862
1.113	0.9584524750920396
1.1150000000000002	0.9550651836978732
1.117	0.9509722200943511
1.1190000000000002	0.9503613840799261
1.121	0.951411529039373
1.1230000000000002	0.9460586129561491
1.125	0.9450029795366541
1.1269999999999998	0.9465012754021968
1.129	0.9458364819075217
1.1309999999999998	0.9451335782397483
1.133	0.9421505022778395
1.1349999999999998	0.9431725034308351
1.137	0.9428990843899385
1.1389999999999998	0.9415551804707213
1.141	0.9435151578475542
1.1429999999999998	0.9398535775301654
1.145	0.9417049276975363
1.1469999999999998	0.9435951877093172
1.149	0.9411278666953794
1.1509999999999998	0.9409437019084615
1.153	0.9415172737834112
1.1549999999999998	0.9399797296465802
1.157	0.9434388076734141
1.1589999999999998	0.9433223957340805
1.161	0.944066432271918
1.1629999999999998	0.9427843115532284
1.165	0.9441549120810383
1.1669999999999998	0.9458809796533535
1.169	0.9444748097089659
1.1709999999999998	0.9454360180080257
1.173	0.9450457897228345
1.1749999999999998	0.9482987118153388
1.177	0.9483474407983138
1.1789999999999998	0.9497465319032005
1.181	0.949314053660031
1.1829999999999998	0.9499235323312566
1.185	0.949864331306934
1.1869999999999998	0.9517866620291573
1.189	0.9509898573357826
1.1909999999999998	0.9535895710819022
1.193	0.9542347248268276
1.1949999999999998	0.9559288155947447
1.197	0.9568649668684652
1.1989999999999998	0.9566044001349374
1.201	0.9571928494409978
1.2029999999999998	0.9582170001100989
1.205	0.9594402854563135
1.2069999999999999	0.9618807651293312
1.209	0.9617506843537303
1.2109999999999999	0.9638967624996682
1.213	0.9640319128311184
1.2149999999999999	0.9631440411746731
1.217	0.9665221292780835
1.2189999999999999	0.9664123465930412
1.221	0.9681044739443943
1.2229999999999999	0.969453438486155
1.225	0.9703991531769721
1.2269999999999999	0.9709954920239895
1.229	0.9717184398155596
1.2309999999999999	0.9729580618221384
1.233	0.9741266025730552
1.2349999999999999	0.9745252590892407
1.237	0.9742939368941316
1.2389999999999999	0.9763637197738949
1.241	0.9760180037672334
1.2429999999999999	0.977050653422352
1.245	0.9777233352934221
1.2469999999999999	0.9790414661327226
1.249	0.978845519130207
1.251	0.9792689988942969
1.2530000000000001	0.9822246798586555
1.255	0.9804673715453175
1.2570000000000001	0.9831943295621827
1.259	0.9822975932974999
1.2610000000000001	0.9831056310397778
1.263	0.9842955919810897
1.2650000000000001	0.9852551188067217
1.267	0.9859970000809964
1.2690000000000001	0.9861104359387152
1.271	0.985918663258965
1.2730000000000001	0.986558720975974
1.275	0.9872897309935926
1.2770000000000001	0.9874046935930417
1.279	0.988260458131246
1.2810000000000001	0.9876952948804671
1.283	0.9884070634751518
1.2850000000000001	0.989130306990761
1.287	0.9891335458867648
1.2890000000000001	0.989514108589478
1.291	0.9895013705135937
1.2930000000000001	0.9894544043442028
1.295	0.9907251186762632
1.2970000000000002	0.9906940674313911
1.299	0.9905236267778584
1.3010000000000002	0.9903482665801666
1.303	0.9910120624595793
1.3050000000000002	0.9911900469664923
1.307	0.9912663046465737
1.3090000000000002	0.9923276209104139
1.311	0.9926455828380014
1.3130000000000002	0.9922447745797993
1.315	0.9925564745557826
1.3170000000000002	0.9924778388231296
1.319	0.9935327713861889
1.3210000000000002	0.9926245675320583
1.323	0.9918593339574191
1.3250000000000002	0.9932731546475605
1.327	0.9934162549657017
1.3290000000000002	0.9935198155422044
1.331	0.9937230618720916
1.3330000000000002	0.9938073147493992
1.335	0.9935394620577596
1.3370000000000002	0.9938231438433262
1.339	0.9944665616257884
1.3410000000000002	0.9942249976061417
1.343	0.9944153048507385
1.3450000000000002	0.994724950072624
1.347	0.9949296498221835
1.3490000000000002	0.9946307014797919
1.351	0.9957007480770202
1.3530000000000002	0.9952740513304306
1.355	0.9948742271224341
1.3570000000000002	0.9956611381274685
1.359	0.995935208710157
1.3610000000000002	0.9958436530874909
1.363	0.9960552248780498
1.3650000000000002	0.9968190625769111
1.367	0.996238893355689
1.3690000000000002	0.9967834242708908
1.371	0.9970919568472796
1.3730000000000002	0.9977908975377123
1.375	0.997731662687237
1.3769999999999998	0.9984757513845292
1.379	0.9983817034798929
1.3809999999999998	0.9991882741038811
1.383	0.9986198903455965
1.3849999999999998	0.99940069058704
1.387	0.9993772506401503
1.3889999999999998	1.0000097990650096
1.391	1.0004182543803946
1.3929999999999998	1.000785837587454
1.395	1.0013386474788342
1.3969999999999998	1.0015775504394873
1.399	1.0025435270101213
1.4009999999999998	1.0025973963433108
1.403	1.0035202384268664
1.4049999999999998	1.004144464983979
1.407	1.0046033061062498
1.4089999999999998	1.005012705290452
1.411	1.006310078727226
1.4129999999999998	1.007821088823427
1.415	1.0116241004861168
1.4169999999999998	1.0092825244602288
1.419	1.0094906499840735
1.4209999999999998	1.0095756874726745
1.423	1.009859534757334
1.4249999999999998	1.009406085574664
1.427	1.0097838759405702
1.4289999999999998	1.0088531888347922
1.431	1.0096497779366735
1.4329999999999998	1.0094178109158638
1.435	1.0093990279449305
1.4369999999999998	1.0092736438819132
1.439	1.0091254606038942
1.4409999999999998	1.0091665057457337
1.443	1.008505681930595
1.4449999999999998	1.008530751175125
1.447	1.0086037915767567
1.4489999999999998	1.0080138830779715
1.451	1.008100387346165
1.4529999999999998	1.0079217298156122
1.455	1.00753874381697
1.4569999999999999	1.0077377853617926
1.459	1.0074031028408474
1.4609999999999999	1.0071650276888418
1.463	1.0070951549022598
1.4649999999999999	1.0064595306263602
1.467	1.006523267528305
1.4689999999999999	1.0064121717289216
1.471	1.0062686279968862
1.4729999999999999	1.006278175268931
1.475	1.0057791734837194
1.4769999999999999	1.0056594640466376
1.479	1.0057823472186915
1.4809999999999999	1.0052161328909315
1.483	1.0051360768624367
1.4849999999999999	1.0048859789704838
1.487	1.0049041648767438
1.4889999999999999	1.0046316179409214
1.491	1.0044288140853423
1.4929999999999999	1.0044454265804315
1.495	1.004095426101799
1.4969999999999999	1.004030043878761
1.499	1.0036599641040993
1.501	1.003670249534333
1.5030000000000001	1.00354567754225
1.505	1.0033194429917909
1.5070000000000001	1.0031425827772655
1.509	1.0031197751100742
1.5110000000000001	1.0031429495698123
1.513	1.0026578762842933
1.5150000000000001	1.0027725062885338
1.517	1.0025784413852228
1.5190000000000001	1.0025426380070872
1.521	1.002499733203305
1.5230000000000001	1.0022718634423342
1.525	1.0021546402337105
1.5270000000000001	1.0018784499854865
1.529	1.001788497650724
1.5310000000000001	1.0016223810987328
1.533	1.0017431765293872
1.5350000000000001	1.0014485154962016
1.537	1.001409807443513
1.5390000000000001	1.0014160374475833
1.541	1.0012710307171515
1.5430000000000001	1.0012657676035062
1.545	1.0009349475664386
1.5470000000000002	1.0009211422875774
1.549	1.0009963741947676
1.5510000000000002	1.0009040161518659
1.553	1.0007240396833526
1.5550000000000002	1.0005760090420388
1.557	1.00039998197138
1.5590000000000002	1.0005010351098609
1.561	1.000379571092685
1.5630000000000002	1.0004090634389615
1.565	1.0002976419293417
1.5670000000000002	1.0003381903728799
1.569	1.0001037678018405
1.5710000000000002	1.0000710967622453
1.573	1.0001293573865744
1.5750000000000002	0.9999281466273869
1.577	0.9998298431937112
1.5790000000000002	0.9999880337681607
1.581	1.000035880852282
1.5830000000000002	1.000031495660358
1.585	0.9998361554702572
1.5870000000000002	0.9997349948362874
1.589	0.999507156505296
1.5910000000000002	0.9995663485104768
1.593	0.9994439905917488
1.5950000000000002	0.9994273235918657
1.597	0.999269949316675
1.5990000000000002	0.9994077453778432
1.601	0.9990393801858959
1.6030000000000002	0.9991513325231121
1.605	0.9988615023185209
1.6070000000000002	0.9987895168511749
1.609	0.9988557929902355
1.6110000000000002	0.9988366052382143
1.613	0.9986491026671037
1.6150000000000002	0.9987371147739704
1.617	0.9987788162356294
1.6190000000000002	0.9985779531885032
1.621	0.9985882337814087
1.6230000000000002	0.9985243570019436
1.625	0.9985584721534826
1.6269999999999998	0.9983870326208506
1.629	0.9983866231766592
1.6309999999999998	0.9984715419782461
1.633	0.9983632890271262
1.6349999999999998	0.9984038734282156
1.637	0.9982637279317413
1.6389999999999998	0.9982339501922065
1.641	0.9981997879086704
1.6429999999999998	0.9981979657934273
1.645	0.9981254876404706
1.6469999999999998	0.9981071981159892
1.649	0.9981132753723455
1.6509999999999998	0.9982632963316042
1.653	0.9981303040570391
1.6549999999999998	0.9981047182796293
1.657	0.9981082223243547
1.6589999999999998	0.9981299836717114
1.661	0.9980597747889194
1.6629999999999998	0.9981655321953645
1.665	0.9981064848335459
1.6669999999999998	0.9981022498965949
1.669	0.9981676537469114
1.6709999999999998	0.9981654003018083
1.673	0.9981750834433181
1.6749999999999998	0.9982463428910728
1.677	0.9981955546882689
1.6789999999999998	0.9982770000366574
1.681	0.9982865159037336
1.6829999999999998	0.9983083780806961
1.685	0.9983366406869595
1.6869999999999998	0.998337095548392
1.689	0.9984493953512543
1.6909999999999998	0.9984015301489576
1.693	0.9984247498562955
1.6949999999999998	0.9985539495238822
1.697	0.9986090324898863
1.6989999999999998	0.9985759806678045

==> qg19.dat <==
1.001	5.080511790737695
1.0030000000000001	3.0422522832498946
1.005	2.549450938230162
1.0070000000000001	2.2822791760121857
1.009	2.0970047922326884
1.0110000000000001	1.9575150893350104
1.013	1.8551120826228853
1.0150000000000001	1.7696635037478652
1.017	1.697045055359953
1.0190000000000001	1.632273887391789
1.021	1.5763520866696694
1.0230000000000001	1.5256670064210995
1.025	1.4830704258389356
1.0270000000000001	1.4440696436429366
1.029	1.406404221927251
1.0310000000000001	1.3791166382873263
1.033	1.3491825231767118
1.0350000000000001	1.3216034785744197
1.037	1.2953315665708236
1.0390000000000001	1.270050096467208
1.041	1.25089085890875
1.0430000000000001	1.2314780400936767
1.045	1.210961977374311
1.0470000000000002	1.196847024360546
1.049	1.181602522816527
1.0510000000000002	1.1644322914586938
1.053	1.149307711683877
1.0550000000000002	1.1362837795203486
1.057	1.1227432468548533
1.0590000000000002	1.1153304361914538
1.061	1.1044426680847805
1.0630000000000002	1.0907395269414792
1.065	1.0833615445113567
1.0670000000000002	1.0760741868084316
1.069	1.0664247256512789
1.0710000000000002	1.0605990024300356
1.073	1.051212412309416
1.0750000000000002	1.043992733466847
1.077	1.0383705055598191
1.0790000000000002	1.0304667672092007
1.081	1.0236690836860722
1.0830000000000002	1.0224378376281407
1.085	1.01491426301209
1.0870000000000002	1.0095028770905627
1.089	1.0059404729563797
1.0910000000000002	1.0034280912748315
1.093	0.9968694000612582
1.0950000000000002	0.992296522635233
1.097	0.9887265896835603
1.0990000000000002	0.9870562724040638
1.101	0.9840134696698432
1.1030000000000002	0.9814292153177243
1.105	0.9777661322281409
1.1070000000000002	0.9735599043190337
1.109	0.9727801954375328
1.1110000000000002	0.9730931401391267
1.113	0.9696491858326999
1.1150000000000002	0.9659390439003909
1.117	0.9657651537702464
1.1190000000000002	0.963862271416409
1.121	0.9630489621504644
1.1230000000000002	0.9612867466608493
1.125	0.9598813130284102
1.1269999999999998	0.9589090640318612
1.129	0.9570873232451839
1.1309999999999998	0.9579986110234698
1.133	0.9556052176359613
1.1349999999999998	0.9547108964418183
1.137	0.9551972247979441
1.1389999999999998	0.9546617852896044
1.141	0.9543290504225953
1.1429999999999998	0.9541489367612901
1.145	0.9525666570191758
1.1469999999999998	0.9522166296262677
1.149	0.9521993892098737
1.1509999999999998	0.9524334451796332
1.153	0.9514390511579739
1.1549999999999998	0.9533012185095144
1.157	0.9537994072423287
1.1589999999999998	0.9532596780316007
1.161	0.9529257743296504
1.1629999999999998	0.9538496332341287
1.165	0.9529266112909138
1.1669999999999998	0.9551565814036752
1.169	0.9549905423031263
1.1709999999999998	0.9554810145912018
1.173	0.9547503202618242
1.1749999999999998	0.9536588496795795
1.177	0.9553699364023478
1.1789999999999998	0.9572278691804336
1.181	0.9575714762701125
1.1829999999999998	0.9577913171171916
1.185	0.9590164915466856
1.1869999999999998	0.9589071748731656
1.189	0.9596237088879276
1.1909999999999998	0.9613727363305107
1.193	0.9620595419915571
1.1949999999999998	0.9615948236000254
1.197	0.9622976141841365
1.1989999999999998	0.9624772120700843
1.201	0.9642144145258569
1.2029999999999998	0.9644384912618537
1.205	0.9652412277050922
1.2069999999999999	0.9656189979462859
1.209	0.9661054391029983
1.2109999999999999	0.9669682702317426
1.213	0.9680520484737377
1.2149999999999999	0.9685944982867416
1.217	0.970429584267371
1.2189999999999999	0.9698248410496033
1.221	0.9717156780624785
1.2229999999999999	0.9719515748918824
1.225	0.9736451826578936
1.2269999999999999	0.9736168251947435
1.229	0.9741307679415727
1.2309999999999999	0.9751283504558305
1.233	0.9752282294543738
1.2349999999999999	0.9764193744948905
1.237	0.9776222458423609
1.2389999999999999	0.9779649986376511
1.241	0.9787055679799269
1.2429999999999999	0.9795271295749571
1.245	0.9799797066858598
1.2469999999999999	0.9806915463405433
1.249	0.980564450659525
1.251	0.981858710308637
1.2530000000000001	0.9819676803015659
1.255	0.9830929110492544
1.2570000000000001	0.9838509727925452
1.259	0.9848026873820839
1.2610000000000001	0.9851416783594391
1.263	0.985215851208331
1.2650000000000001	0.9853957805392555
1.267	0.9863294139117501
1.2690000000000001	0.986993589193953
1.271	0.9870058835789027
1.2730000000000001	0.9873905337889015
1.275	0.9881897446959268
1.2770000000000001	0.9889761101471013
1.279	0.9897384022628135
1.2810000000000001	0.989379981740072
1.283	0.990090280946378
1.2850000000000001	0.9906547693403419
1.287	0.991070635628589
1.2890000000000001	0.9909377168541067
1.291	0.9917840286236215
1.2930000000000001	0.9917650764046931
1.295	0.9923874099109993
1.2970000000000002	0.9925861998792291
1.299	0.992477229855221
1.3010000000000002	0.9932110572508789
1.303	0.9935577267934875
1.3050000000000002	0.9937804616681176
1.307	0.9937574911359243
1.3090000000000002	0.9945824259392748
1.311	0.9944065140753565
1.3130000000000002	0.9949112977757024
1.315	0.9949684703372388
1.3170000000000002	0.9947949701566219
1.319	0.9948087210653782
1.3210000000000002	0.9956172628736444
1.323	0.9959911504800387
1.3250000000000002	0.9963013480038202
1.327	0.9965129364313249
1.3290000000000002	0.9963585478959988
1.331	0.9968527222728988
1.3330000000000002	0.9970609423545493
1.335	0.9969272606072531
1.3370000000000002	0.9971441593904897
1.339	0.9970698952463439
1.3410000000000002	0.9978694399385871
1.343	0.9977587398659099
1.3450000000000002	0.9977128954811786
1.347	0.9978501568287741
1.3490000000000002	0.9984950626213441
1.351	0.9985337701412457
1.3530000000000002	0.99834298553106
1.355	0.9986156438216468
1.3570000000000002	0.9988425750888669
1.359	0.998954446073069
1.3610000000000002	0.999049448564915
1.363	0.998933736744921
1.3650000000000002	0.99923418778732
1.367	0.9993379146886535
1.3690000000000002	0.999662925004007
1.371	0.9998779004051168
1.3730000000000002	0.9999161659415451
1.375	1.0003200895679527
1.3769999999999998	1.0002438023875042
1.379	1.0005101367158429
1.3809999999999998	1.0007236530670476
1.383	1.0007933494817332
1.3849999999999998	1.0010344178458492
1.387	1.0013320498296654
1.3889999999999998	1.001314125968241
1.391	1.001647257466744
1.3929999999999998	1.0020018178985801
1.395	1.0019998453536814
1.3969999999999998	1.0022395594598406
1.399	1.0024201962303256
1.4009999999999998	1.002673762967286
1.403	1.0032023424190974
1.4049999999999998	1.0032904758412047
1.407	1.0035900766360428
1.4089999999999998	1.0039650861715939
1.411	1.0045139388299895
1.4129999999999998	1.0048873518596677
1.415	1.0067040584403921
1.4169999999999998	1.0058335529575253
1.419	1.0060883716464069
1.4209999999999998	1.0060670955948348
1.423	1.0060097228009948
1.4249999999999998	1.0060987605609168
1.427	1.0062096544584898
1.4289999999999998	1.005981493421952
1.431	1.0060099877610413
1.4329999999999998	1.0059305713972573
1.435	1.0059163029079674
1.4369999999999998	1.0058930741841943
1.439	1.0058048413073957
1.4409999999999998	1.0058135225253233
1.443	1.0055493788295269
1.4449999999999998	1.005567696297992
1.447	1.0056143750376
1.4489999999999998	1.005509635208789
1.451	1.0054338481995997
1.4529999999999998	1.0052826189635553
1.455	1.0050546846917583
1.4569999999999999	1.0048846934750533
1.459	1.004874816884685
1.4609999999999999	1.00490964686519
1.463	1.0047614601311499
1.4649999999999999	1.0045689956420618
1.467	1.0044435396679803
1.4689999999999999	1.0043443890313783
1.471	1.004343865217963
1.4729999999999999	1.0041008393394384
1.475	1.0039761608315587
1.4769999999999999	1.0039311980954102
1.479	1.0037711555663822
1.4809999999999999	1.003570394241996
1.483	1.0035828789591148
1.4849999999999999	1.0034388797939717
1.487	1.0033951863436252
1.4889999999999999	1.0032808209721067
1.491	1.0031362188260913
1.4929999999999999	1.0032005205258858
1.495	1.0029411009279585
1.4969999999999999	1.0029203941094016
1.499	1.0027531981010431
1.501	1.0025511457978895
1.5030000000000001	1.0024891904504414
1.505	1.0023977269784332
1.5070000000000001	1.0023626071446696
1.509	1.0021802173168397
1.5110000000000001	1.002200082966237
1.513	1.0020535272638729
1.5150000000000001	1.001909076912501
1.517	1.0017689340705118
1.5190000000000001	1.0017154167278266
1.521	1.0016971832086856
1.5230000000000001	1.0015424998037168
1.525	1.0014692514101649
1.5270000000000001	1.0014710616526232
1.529	1.0013852668108443
1.5310000000000001	1.0011873311996424
1.533	1.0012277651995845
1.5350000000000001	1.0010603644786709
1.537	1.0010258014306008
1.5390000000000001	1.0009820490940908
1.541	1.0007970612128136
1.5430000000000001	1.0007955466346956
1.545	1.000667988671594
1.5470000000000002	1.0005349018633796
1.549	1.0005905596440778
1.5510000000000002	1.0004840187503838
1.553	1.0004626366975824
1.5550000000000002	1.000374753846393
1.557	1.0001732517144537
1.5590000000000002	1.0002345828140322
1.561	1.0002226985340799
1.5630000000000002	1.0001445262375122
1.565	1.0000177310410192
1.5670000000000002	0.9999846094299887
1.569	0.9999722331689535
1.5710000000000002	0.999887188493452
1.573	0.9997669879062188
1.5750000000000002	0.9997352710623055
1.577	0.9997185523315799
1.5790000000000002	0.9996890039900294
1.581	0.9995601884061107
1.5830000000000002	0.9995298370708122
1.585	0.9995724852050132
1.5870000000000002	0.9996070678491776
1.589	0.9994749353217052
1.5910000000000002	0.9994330885516078
1.593	0.9994017363323645
1.5950000000000002	0.9993039189696015
1.597	0.9992484645338059
1.5990000000000002	0.9992326486379327
1.601	0.9991706318945874
1.6030000000000002	0.9991920447167504
1.605	0.9991525919585463
1.6070000000000002	0.9991029734782236
1.609	0.9991097606480562
1.6110000000000002	0.9990653043283368
1.613	0.99905053768838
1.6150000000000002	0.9990376713814753
1.617	0.9990075964989766
1.6190000000000002	0.9990108994570411
1.621	0.9989613042344635
1.6230000000000002	0.9989253921002114
1.625	0.9989004554644749
1.6269999999999998	0.9989103081583411
1.629	0.9988403600810656
1.6309999999999998	0.9988594765989441
1.633	0.9988312277009583
1.6349999999999998	0.9988417022490942
1.637	0.9987844867826371
1.6389999999999998	0.9988066678579678
1.641	0.998803246773414
1.6429999999999998	0.9988175125196315
1.645	0.9987903157912177
1.6469999999999998	0.9988813904280465
1.649	0.9987868734838922
1.6509999999999998	0.9988026639340273
1.653	0.9987849643925514
1.6549999999999998	0.9988160224636704
1.657	0.9988122426586448
1.6589999999999998	0.9988520960528856
1.661	0.9988440962261053
1.6629999999999998	0.9988712775017857
1.665	0.9988658650049564
1.6669999999999998	0.9989174921194894
1.669	0.9988972954047636
1.6709999999999998	0.9988859593526628
1.673	0.998882093705802
1.6749999999999998	0.9989163369893385
1.677	0.998969252074049
1.6789999999999998	0.9989901414937401
1.681	0.9990401614975984
1.6829999999999998	0.9990363815386398
1.685	0.9990172220964075
1.6869999999999998	0.9990717981204649
1.689	0.9990865510147063
1.6909999999999998	0.999063813694882
1.693	0.999177205093301
1.6949999999999998	0.9991287291917889
1.697	0.9992098275238296
1.6989999999999998	0.999252169592465

==> qg20.dat <==
1.001	4.874237365931745
1.0030000000000001	2.930086346443808
1.005	2.4544228323345476
1.0070000000000001	2.2116297959468234
1.009	2.0363932975379813
1.0110000000000001	1.9119234244562562
1.013	1.8086834093000201
1.0150000000000001	1.730360004989414
1.017	1.659565701731795
1.0190000000000001	1.6034369969034978
1.021	1.5500904615888542
1.0230000000000001	1.503725874218933
1.025	1.4611189482214395
1.0270000000000001	1.427123083605068
1.029	1.3964512345352247
1.0310000000000001	1.3619184837179883
1.033	1.3361529198222692
1.0350000000000001	1.3050929941093419
1.037	1.2864533303392824
1.0390000000000001	1.2630607759761059
1.041	1.245786618018488
1.0430000000000001	1.2233735597718984
1.045	1.2106775919984138
1.0470000000000002	1.1939682611992186
1.049	1.1797028500411137
1.0510000000000002	1.166756478545378
1.053	1.150411582905747
1.0550000000000002	1.1360911901041386
1.057	1.1268576409767974
1.0590000000000002	1.1153325097373203
1.061	1.104927749619198
1.0630000000000002	1.0944084933783804
1.065	1.0874941783854282
1.0670000000000002	1.078410721269268
1.069	1.0704506719258895
1.0710000000000002	1.0653690218538834
1.073	1.0577107791003253
1.0750000000000002	1.049232063007148
1.077	1.0430013560341815
1.0790000000000002	1.0353632429115533
1.081	1.0299041692147919
1.0830000000000002	1.0282704347617693
1.085	1.0233547111992296
1.0870000000000002	1.0162933530257183
1.089	1.0154425597290424
1.0910000000000002	1.0089305452736959
1.093	1.0052549415852026
1.0950000000000002	1.0006676908737209
1.097	0.9987466823033776
1.0990000000000002	0.9947993265292205
1.101	0.991947227011385
1.1030000000000002	0.9906324718065951
1.105	0.9873422744395935
1.1070000000000002	0.9845375323658017
1.109	0.9817943844064762
1.1110000000000002	0.9811833490329808
1.113	0.9781766407265599
1.1150000000000002	0.9753147511826153
1.117	0.9756745498109769
1.1190000000000002	0.972369631917874
1.121	0.973512653886393
1.1230000000000002	0.9700258016817381
1.125	0.9702082794650584
1.1269999999999998	0.9675626049208598
1.129	0.9670080866179405
1.1309999999999998	0.9664541193522915
1.133	0.9648753986991461
1.1349999999999998	0.9656507639947208
1.137	0.9636565128727443
1.1389999999999998	0.9629920486060045
1.141	0.9610123602929318
1.1429999999999998	0.9619188540534259
1.145	0.9609554388836796
1.1469999999999998	0.9619806870551337
1.149	0.961216323854234
1.1509999999999998	0.9620113322312617
1.153	0.9605443625064147
1.1549999999999998	0.9612570906117508
1.157	0.9610269484725352
1.1589999999999998	0.9613233233022869
1.161	0.9606504244042977
1.1629999999999998	0.9616683879903772
1.165	0.9614399314762655
1.1669999999999998	0.9627024244518734
1.169	0.9615804945062654
1.1709999999999998	0.9614290503363914
1.173	0.9628183937615548
1.1749999999999998	0.9632028266920623
1.177	0.9631636360143907
1.1789999999999998	0.9635084578415938
1.181	0.9632336060165897
1.1829999999999998	0.9643147874266366
1.185	0.9642454616879299
1.1869999999999998	0.9651380823045446
1.189	0.966191871037158
1.1909999999999998	0.9661250717955475
1.193	0.9667194526278025
1.1949999999999998	0.9676366027683841
1.197	0.9686822317225592
1.1989999999999998	0.9680582228962689
1.201	0.9691556452945266
1.2029999999999998	0.9694914995822307
1.205	0.9704833760931477
1.2069999999999999	0.9713297626050343
1.209	0.9707051503122458
1.2109999999999999	0.9717441401314771
1.213	0.9725449643575058
1.2149999999999999	0.9727222777970159
1.217	0.9738579812653704
1.2189999999999999	0.9747995898769404
1.221	0.975666550104481
1.2229999999999999	0.9761798905684824
1.225	0.9765085915434747
1.2269999999999999	0.9768906366357373
1.229	0.9776719789170171
1.2309999999999999	0.9784862018930608
1.233	0.9788456629799871
1.2349999999999999	0.9793470033345112
1.237	0.9799513119367592
1.2389999999999999	0.9803853936506903
1.241	0.981047258149182
1.2429999999999999	0.9815683762448277
1.245	0.9821728364304112
1.2469999999999999	0.9824205974667156
1.249	0.9834409616915925
1.251	0.984002366307974
1.2530000000000001	0.9842161148400695
1.255	0.984979251319556
1.2570000000000001	0.9858792982826914
1.259	0.986498863734635
1.2610000000000001	0.9867646801561788
1.263	0.9869763002055654
1.2650000000000001	0.9875923529570823
1.267	0.9876780462672128
1.2690000000000001	0.9886150092609646
1.271	0.98935153775657
1.2730000000000001	0.9895821133838187
1.275	0.9898464536786935
1.2770000000000001	0.9904938303719886
1.279	0.9907021251277537
1.2810000000000001	0.9913395942151076
1.283	0.9914957568327684
1.2850000000000001	0.9923472183201061
1.287	0.9922514215092505
1.2890000000000001	0.9925977337570322
1.291	0.9928789595628739
1.2930000000000001	0.9936008313852326
1.295	0.993524276162657
1.2970000000000002	0.994153030292167
1.299	0.9938863906113686
1.3010000000000002	0.9949813778699331
1.303	0.9952421166702015
1.3050000000000002	0.9953463777025507
1.307	0.9957173046329345
1.3090000000000002	0.9957540692731262
1.311	0.9961136896738909
1.3130000000000002	0.9962254569194922
1.315	0.9966294966628839
1.3170000000000002	0.9967928546801108
1.319	0.9970535270751287
1.3210000000000002	0.997425769131268
1.323	0.9973637162669288
1.3250000000000002	0.9975708985308969
1.327	0.9976020043308753
1.3290000000000002	0.9979379709722334
1.331	0.9980314448692039
1.3330000000000002	0.9982358434915111
1.335	0.9985687231837124
1.3370000000000002	0.9986955007357569
1.339	0.998898327942135
1.3410000000000002	0.9988008434625663
1.343	0.9993151854143576
1.3450000000000002	0.9992568781590477
1.347	0.9991968853032073
1.3490000000000002	0.9994289344111494
1.351	0.9997472084885856
1.3530000000000002	0.9996560130257663
1.355	1.0000533104245901
1.3570000000000002	1.0000666991139613
1.359	1.0003462769399352
1.3610000000000002	1.0002437302964804
1.363	1.000229081688284
1.3650000000000002	1.0006727433949147
1.367	1.0006174871195954
1.3690000000000002	1.0008236666893509
1.371	1.000944680605602
1.3730000000000002	1.001114661805378
1.375	1.0009633072829163
1.3769999999999998	1.0011776758664677
1.379	1.0013457096172798
1.3809999999999998	1.0015285890588728
1.383	1.001477141311744
1.3849999999999998	1.001550373493882
1.387	1.001544060708423
1.3889999999999998	1.0019096281636923
1.391	1.002046329791478
1.3929999999999998	1.002237328498848
1.395	1.0020721615825894
1.3969999999999998	1.002409279454611
1.399	1.0026704137491198

==> qg21.dat <==
1.001	4.687224602261593
1.0030000000000001	2.806627425493588
1.005	2.371677178397261
1.0070000000000001	2.1327756414296766
1.009	1.9778550621153514
1.0110000000000001	1.8562257576007635
1.013	1.7626888719416771
1.0150000000000001	1.6870101472583587
1.017	1.6303018595874137
1.0190000000000001	1.5745172316615978
1.021	1.521074834288433
1.0230000000000001	1.4846599480287297
1.025	1.4433151113577527
1.0270000000000001	1.4073439669792236
1.029	1.3696102367318685
1.0310000000000001	1.348194157695048
1.033	1.320158770697697
1.0350000000000001	1.3000813184155895
1.037	1.2784212526636425
1.0390000000000001	1.2555287028198738
1.041	1.2370784544938331
1.0430000000000001	1.2227296453330987
1.045	1.2027066829153512
1.0470000000000002	1.1888987809521243
1.049	1.1731781617867363
1.0510000000000002	1.1623467824889506
1.053	1.1484469459353386
1.0550000000000002	1.1347429357726584
1.057	1.1252939743973531
1.0590000000000002	1.1144504983843118
1.061	1.1076046785013407
1.0630000000000002	1.0935760975005573
1.065	1.0901987928363066
1.0670000000000002	1.0813868010736833
1.069	1.0701100990951924
1.0710000000000002	1.067901830039997
1.073	1.0602066916617123
1.0750000000000002	1.0539652364661463
1.077	1.0488608400425556
1.0790000000000002	1.0401772526027444
1.081	1.0368079942280781
1.0830000000000002	1.033753924931462
1.085	1.0291303711674593
1.0870000000000002	1.0222325181133536
1.089	1.0185235702553757
1.0910000000000002	1.0119414139714242
1.093	1.0119209285254462
1.0950000000000002	1.00764032936791
1.097	1.0057393474553542
1.0990000000000002	1.0009798470430664
1.101	0.998500422444543
1.1030000000000002	0.9968822626956556
1.105	0.9923009431701674
1.1070000000000002	0.9914037304105765
1.109	0.988711421202528
1.1110000000000002	0.9870571917017632
1.113	0.9861470890435604
1.1150000000000002	0.9846226044438589
1.117	0.9822316114192872
1.1190000000000002	0.9793452351243124
1.121	0.9780433621738551
1.1230000000000002	0.978480148171999
1.125	0.9780021144271808
1.1269999999999998	0.9746800867751506
1.129	0.9744814851948894
1.1309999999999998	0.9739517210221382
1.133	0.9717440755522693
1.1349999999999998	0.9713564985068627
1.137	0.9719686859559791
1.1389999999999998	0.9709165973561767
1.141	0.9708882970556005
1.1429999999999998	0.9708544370626897
1.145	0.9695496049438641
1.1469999999999998	0.9694687454829799
1.149	0.9681173120482648
1.1509999999999998	0.9682146971228459
1.153	0.9673548797884566
1.1549999999999998	0.9690296197105804
1.157	0.9670233685212208
1.1589999999999998	0.9677803544829376
1.161	0.9672426309548526
1.1629999999999998	0.9678554847745175
1.165	0.9684201751411577
1.1669999999999998	0.9668959751630243
1.169	0.9673568212358449
1.1709999999999998	0.9675654887229285
1.173	0.9676228544855158
1.1749999999999998	0.9685738095614541
1.177	0.9685655528130545
1.1789999999999998	0.9693003709897863
1.181	0.9700173371031056
1.1829999999999998	0.9708818777015122
1.185	0.9700039309993013
1.1869999999999998	0.9694770388148694
1.189	0.9711095056534857
1.1909999999999998	0.9716565290093209
1.193	0.9715561164264985
1.1949999999999998	0.9721126524886183
1.197	0.9723603876641808
1.1989999999999998	0.9735008771238245
1.201	0.973479467555728
1.2029999999999998	0.9736834724838206
1.205	0.9745349818280016
1.2069999999999999	0.9755530602956151
1.209	0.9758684145875854
1.2109999999999999	0.9751152180206566
1.213	0.9775053681806286
1.2149999999999999	0.9770198578109424
1.217	0.97804569800145
1.2189999999999999	0.9787772859231083
1.221	0.9786031783689262
1.2229999999999999	0.9789482483223441
1.225	0.9794935858631842
1.2269999999999999	0.9803150679016254
1.229	0.9805181110715134
1.2309999999999999	0.9811890691767073
1.233	0.9814679561472449
1.2349999999999999	0.9831443582355361
1.237	0.9829822401385946
1.2389999999999999	0.9829971575843653
1.241	0.9837691679274592
1.2429999999999999	0.9839623520781757
1.245	0.9845154543201559
1.2469999999999999	0.9861176600320927
1.249	0.9859012908354028
1.251	0.9862815916470455
1.2530000000000001	0.9859223140033433
1.255	0.9870705563860347
1.2570000000000001	0.9882009382272197
1.259	0.988284525671966
1.2610000000000001	0.9887685676743017
1.263	0.9893241327658306
1.2650000000000001	0.9896066376358301
1.267	0.9895799309463652
1.2690000000000001	0.9901721852957149
1.271	0.9903143680143792
1.2730000000000001	0.9909928920142187
1.275	0.9913006203005157
1.2770000000000001	0.9919074182406038
1.279	0.9921579481580287
1.2810000000000001	0.992620347534621
1.283	0.9930640525504418
1.2850000000000001	0.9938579094710063
1.287	0.993404362357378
1.2890000000000001	0.993872067738498
1.291	0.9942453428682209
1.2930000000000001	0.9949206092350141
1.295	0.9952169030318513
1.2970000000000002	0.99526722450211
1.299	0.9953488708607336
1.3010000000000002	0.9957361117973632
1.303	0.9963588492261835
1.3050000000000002	0.9962639755524962
1.307	0.9963702490585079
1.3090000000000002	0.9964794142452246
1.311	0.9971574006068763
1.3130000000000002	0.9971539101645402
1.315	0.9975419926354379
1.3170000000000002	0.9976966397122394
1.319	0.9980677414961677
1.3210000000000002	0.9979539552103494
1.323	0.9982801497801576
1.3250000000000002	0.9984544124598493
1.327	0.9988334416153718
1.3290000000000002	0.998830657018118
1.331	0.999098437337054
1.3330000000000002	0.9991344892787535
1.335	0.999174630615335
1.3370000000000002	0.9995157729203682
1.339	0.9998169857004248
1.3410000000000002	0.9997058398964491
1.343	0.9997276294194464
1.3450000000000002	1.0000679610471528
1.347	1.000012400257386
1.3490000000000002	1.000092440941104
1.351	1.0002924424023576
1.3530000000000002	1.0004478372401093
1.355	1.000631938666497
1.3570000000000002	1.0007049968916384
1.359	1.0008361740083567
1.3610000000000002	1.00067225933805
1.363	1.0009620771771275
1.3650000000000002	1.0011608891622534
1.367	1.0012595463217508
1.3690000000000002	1.0013756512962975
1.371	1.0009995849551228
1.3730000000000002	1.001334810390627
1.375	1.0013150479026167
1.3769999999999998	1.0013349193408065
1.379	1.0016579502552747
1.3809999999999998	1.0019096979975155
1.383	1.001802463434752
1.3849999999999998	1.0016437843418138
1.387	1.0018127950898654
1.3889999999999998	1.0020333532480132
1.391	1.0020650588181552
1.3929999999999998	1.0019107697157448
1.395	1.0019180756286838
1.3969999999999998	1.0020429423821986
1.399	1.0023520071222807

==> qg22.dat <==
1.001	4.484707163742833
1.0030000000000001	2.710244762181994
1.005	2.2995966845172138
1.0070000000000001	2.0722435926343143
1.009	1.9245660187272897
1.0110000000000001	1.810921758245639
1.013	1.721103197433103
1.0150000000000001	1.6509725155363513
1.017	1.5880717268580506
1.0190000000000001	1.5340099254384292
1.021	1.4943823928648297
1.0230000000000001	1.4510346460114076
1.025	1.4168783955174704
1.0270000000000001	1.385012771952988
1.029	1.3525599807548934
1.0310000000000001	1.3357043482452593
1.033	1.3072124667220673
1.0350000000000001	1.2852405428949782
1.037	1.2660045596069949
1.0390000000000001	1.2455587629690905
1.041	1.2278496610057408
1.0430000000000001	1.2137854611883911
1.045	1.1942723645135334
1.0470000000000002	1.1827352570501772
1.049	1.1695902212687612
1.0510000000000002	1.153535353864934
1.053	1.1450388698287188
1.0550000000000002	1.134881075163594
1.057	1.1242342051932825
1.0590000000000002	1.1178293364130865
1.061	1.101135196715374
1.0630000000000002	1.09609342685604
1.065	1.0877214199736973
1.0670000000000002	1.0803707630330612
1.069	1.0756514511614907
1.0710000000000002	1.0663922726819257
1.073	1.0624799105808842
1.0750000000000002	1.0572952129094455
1.077	1.050403911751884
1.0790000000000002	1.0436847721192812
1.081	1.040823065297837
1.0830000000000002	1.032421705497909
1.085	1.0303016199928265
1.0870000000000002	1.0257479564170302
1.089	1.0232359320015423
1.0910000000000002	1.0179635368688564
1.093	1.0162745813058034
1.0950000000000002	1.013445037637311
1.097	1.0105642248128661
1.0990000000000002	1.007750227546992
1.101	1.004087993933255
1.1030000000000002	0.999670598844256
1.105	0.9979540983501929
1.1070000000000002	0.9970670003352972
1.109	0.9949267883234388
1.1110000000000002	0.9915233625538985
1.113	0.9915143496058476
1.1150000000000002	0.9895805964381108
1.117	0.9883385120315016
1.1190000000000002	0.9845797628140721
1.121	0.9844397295313286
1.1230000000000002	0.9842219212372646
1.125	0.9817627877114293
1.1269999999999998	0.9802412722521971
1.129	0.9808581785293862
1.1309999999999998	0.9783052751817286
1.133	0.980086301987879
1.1349999999999998	0.9775605884976082
1.137	0.9765547934037954
1.1389999999999998	0.9759936069917913
1.141	0.9769091455512771
1.1429999999999998	0.9760723525035706
1.145	0.9747641244500634
1.1469999999999998	0.9746921230477464
1.149	0.974020643775143
1.1509999999999998	0.9741660345642598
1.153	0.9735194308648883
1.1549999999999998	0.9737788766825075
1.157	0.9727308295902404
1.1589999999999998	0.9734422573226602
1.161	0.9737119797026055
1.1629999999999998	0.9734517811455492
1.165	0.9726564427278189
1.1669999999999998	0.9732907012757661
1.169	0.9745994240461638
1.1709999999999998	0.9735640006261005
1.173	0.9737607724671303
1.1749999999999998	0.9732415685761501
1.177	0.9743219956931404
1.1789999999999998	0.9747605867334006
1.181	0.9742213728899897
1.1829999999999998	0.9749321448869702
1.185	0.9755349723993335
1.1869999999999998	0.975123553416281
1.189	0.9752346311840661
1.1909999999999998	0.9761531544915911
1.193	0.9766290613875611
1.1949999999999998	0.9763193732691653
1.197	0.9766667724374306
1.1989999999999998	0.9766008347568088
1.201	0.9774539826555455
1.2029999999999998	0.9783585554359714
1.205	0.9786864785273173
1.2069999999999999	0.9783005820678621
1.209	0.9798980314611865
1.2109999999999999	0.9797678252214725
1.213	0.9796076739610804
1.2149999999999999	0.9810995271049388
1.217	0.9810691702624195
1.2189999999999999	0.9811578126174003
1.221	0.9812928754316954
1.2229999999999999	0.9819928876909142
1.225	0.9824754035634815
1.2269999999999999	0.9829879574324935
1.229	0.9833121595459008
1.2309999999999999	0.9843539669680444
1.233	0.9840935590315365
1.2349999999999999	0.9849637725864889
1.237	0.9851006547758246
1.2389999999999999	0.9855940527683331
1.241	0.9864461029213478
1.2429999999999999	0.9869175667644501
1.245	0.9874210359412331
1.2469999999999999	0.9879655686756968
1.249	0.9880801187582867
1.251	0.9885351377830834
1.2530000000000001	0.9890072362246901
1.255	0.9896292432104582
1.2570000000000001	0.9901030465774533
1.259	0.9898263168833845
1.2610000000000001	0.9908472276668677
1.263	0.9907251546470852
1.2650000000000001	0.9908304077945359
1.267	0.9911686394302818
1.2690000000000001	0.9921456576111255
1.271	0.9922835721201246
1.2730000000000001	0.9924941879305017
1.275	0.992700139169051
1.2770000000000001	0.9933164432387485
1.279	0.9935153844317962
1.2810000000000001	0.9937548947798016
1.283	0.9941598900585451
1.2850000000000001	0.9948510751810273
1.287	0.994635393861434
1.2890000000000001	0.9951162090705581
1.291	0.9953426466160623
1.2930000000000001	0.9955908305579733
1.295	0.9958033586322119
1.2970000000000002	0.9963101965514767
1.299	0.9964054165381176
1.3010000000000002	0.9963607426786399
1.303	0.9967139012764722
1.3050000000000002	0.9971472169348435
1.307	0.9972732496939712
1.3090000000000002	0.997240769112827
1.311	0.9974345030530879
1.3130000000000002	0.9978645956398027
1.315	0.9984736769782392
1.3170000000000002	0.9984767427560837
1.319	0.9984535078094475
1.3210000000000002	0.9985888357536565
1.323	0.9987140680347931
1.3250000000000002	0.9990547385976671
1.327	0.9989931653503682
1.3290000000000002	0.9990985546323923
1.331	0.999386312664572
1.3330000000000002	0.9994729801376195
1.335	0.999609307751744
1.3370000000000002	0.9998235081179014
1.339	0.9999660743469738
1.3410000000000002	0.9999215168955329
1.343	1.000090255885312
1.3450000000000002	1.0002651374872014
1.347	1.0004727127420883
1.3490000000000002	1.0004274684294798
1.351	1.0006500901778344
1.3530000000000002	1.00089808608626
1.355	1.0008615671718368
1.3570000000000002	1.0010772865188806
1.359	1.0009523298291276
1.3610000000000002	1.001118608683266
1.363	1.0011661011854056
1.3650000000000002	1.0011625439245775
1.367	1.0011902019550702
1.3690000000000002	1.0013363078789193
1.371	1.0013239920435102
1.3730000000000002	1.00132462411498
1.375	1.0013624994912802
1.3769999999999998	1.0015134784378183
1.379	1.0016496753087116
1.3809999999999998	1.0016742137366679
1.383	1.001610490247889
1.3849999999999998	1.0016682645525883
1.387	1.0017835935145996
1.3889999999999998	1.0017318330717764
1.391	1.0017873930767571
1.3929999999999998	1.001735229439741
1.395	1.0019288871428556
1.3969999999999998	1.001839642819903
1.399	1.0018701255172835

==> qg23.dat <==
1.001	4.3273007410846605
1.0030000000000001	2.604204682228041
1.005	2.220367481024208
1.0070000000000001	2.0068376648520716
1.009	1.8622068536344927
1.0110000000000001	1.7626143553160605
1.013	1.6876947827984325
1.0150000000000001	1.612901338841526
1.017	1.5553224402455939
1.0190000000000001	1.5070267455088142
1.021	1.4682676753388297
1.0230000000000001	1.428187597481527
1.025	1.3930212339193855
1.0270000000000001	1.3666710935140973
1.029	1.3390477977885227
1.0310000000000001	1.3150769291122713
1.033	1.2917939232286644
1.0350000000000001	1.2715996372825564
1.037	1.2476146145856404
1.0390000000000001	1.2348781962016093
1.041	1.2176057496124828
1.0430000000000001	1.2017426704285177
1.045	1.1866716527773729
1.0470000000000002	1.177466027255687
1.049	1.1599423703436984
1.0510000000000002	1.1538885045312959
1.053	1.141414489821165
1.0550000000000002	1.1294133260563262
1.057	1.1190011145288323
1.0590000000000002	1.1102252175983187
1.061	1.102542445082847
1.0630000000000002	1.0937430068260583
1.065	1.0853924703142417
1.0670000000000002	1.0813275458540517
1.069	1.074117672720518
1.0710000000000002	1.0675684037796662
1.073	1.0617093957968626
1.0750000000000002	1.0557524489957246
1.077	1.0486313954368738
1.0790000000000002	1.0449586255549077
1.081	1.04010923064876
1.0830000000000002	1.0361724557452248
1.085	1.033082185106614
1.0870000000000002	1.028035084784158
1.089	1.0226460999403921
1.0910000000000002	1.0225063120994549
1.093	1.0184741896721294
1.0950000000000002	1.0168290022684057
1.097	1.0116481411180553
1.0990000000000002	1.0092443195511651
1.101	1.0068318021400973
1.1030000000000002	1.0052105398174298
1.105	1.0047252205819894
1.1070000000000002	1.0013588205786628
1.109	0.9993876763396027
1.1110000000000002	0.9965225575570794
1.113	0.9946340678581612
1.1150000000000002	0.9930705921043678
1.117	0.9920335081304796
1.1190000000000002	0.9913784873406694
1.121	0.9903905021647395
1.1230000000000002	0.9880276546105016
1.125	0.9866381176392033
1.1269999999999998	0.9859691693856367
1.129	0.9844030173075514
1.1309999999999998	0.9839010836910763
1.133	0.982960641765115
1.1349999999999998	0.9821086741396078
1.137	0.982384952271168
1.1389999999999998	0.9817477637839039
1.141	0.9806274398976231
1.1429999999999998	0.9805492354729162
1.145	0.9805076685835199
1.1469999999999998	0.9794356631464471
1.149	0.9800112645434601
1.1509999999999998	0.9798043662187559
1.153	0.9794117249712274
1.1549999999999998	0.9785822762436941
1.157	0.9785477273963403
1.1589999999999998	0.9779297913734949
1.161	0.9780838687579638
1.1629999999999998	0.977941179037855
1.165	0.9781145028434751
1.1669999999999998	0.9779691001031855
1.169	0.9782529737840939
1.1709999999999998	0.9771247142421956
1.173	0.978564617034891
1.1749999999999998	0.9781725201203038
1.177	0.9788314477634139
1.1789999999999998	0.9787983071635463
1.181	0.978795019503667
1.1829999999999998	0.9787179921861295
1.185	0.9787704619710902
1.1869999999999998	0.9789892208242643
1.189	0.9797857290232495
1.1909999999999998	0.9793306924258303
1.193	0.9800163293721689
1.1949999999999998	0.9807219368866245
1.197	0.9804207420363977
1.1989999999999998	0.980948913966164
1.201	0.9805636363915181
1.2029999999999998	0.9817776276320082
1.205	0.9814168453688211
1.2069999999999999	0.9821289545878749
1.209	0.9824754549181818
1.2109999999999999	0.9824871438645908
1.213	0.9827978914239173
1.2149999999999999	0.9838056488139154
1.217	0.9838306353890296
1.2189999999999999	0.9840849627989529
1.221	0.9851036548545716
1.2229999999999999	0.9852248210540215
1.225	0.9854031803341498
1.2269999999999999	0.9851946772175164
1.229	0.9866760484749857
1.2309999999999999	0.9866388877967265
1.233	0.9869856495016822
1.2349999999999999	0.9872226984066307
1.237	0.9874708390341644
1.2389999999999999	0.9876210067432457
1.241	0.9882228630578629
1.2429999999999999	0.9888275702503729
1.245	0.9893383774439931
1.2469999999999999	0.9899599976687152
1.249	0.9899706852848318
1.251	0.9896229770892212
1.2530000000000001	0.9903549839178513
1.255	0.9908746008356053
1.2570000000000001	0.9913139636900403
1.259	0.9913550413868483
1.2610000000000001	0.9918441076486111
1.263	0.9922100580498336
1.2650000000000001	0.9927702880472176
1.267	0.9929282638292072
1.2690000000000001	0.9929645044923197
1.271	0.9934223186172394
1.2730000000000001	0.9941121761283727
1.275	0.993886449936573
1.2770000000000001	0.9946218483986452
1.279	0.9946318975350423
1.2810000000000001	0.995188912437712
1.283	0.9949386775742308
1.2850000000000001	0.9954345625129295
1.287	0.9956400932886672
1.2890000000000001	0.9959350270156346
1.291	0.9964331387840473
1.2930000000000001	0.9962785400592735
1.295	0.9965953735929686
1.2970000000000002	0.9968630706664096
1.299	0.9970654385031791

==> qg24.dat <==
1.001	4.156254852876393
1.0030000000000001	2.5100601987819893
1.005	2.1483651195715168
1.0070000000000001	1.9471315999756944
1.009	1.81334483228507
1.0110000000000001	1.7172964006816938
1.013	1.6397672875114744
1.0150000000000001	1.577001496179517
1.017	1.5267223775035126
1.0190000000000001	1.4754459814878038
1.021	1.43650741913155
1.0230000000000001	1.4050868425903855
1.025	1.376244729391483
1.0270000000000001	1.346199321674489
1.029	1.3204661353835379
1.0310000000000001	1.3014758866122451
1.033	1.2783427441996784
1.0350000000000001	1.2578352817604082
1.037	1.2373788989582535
1.0390000000000001	1.2266970839569054
1.041	1.205733333412739
1.0430000000000001	1.1896467731405476
1.045	1.178662039466035
1.0470000000000002	1.167481905221326
1.049	1.1566746083672126
1.0510000000000002	1.1419848199698117
1.053	1.1350242609789376
1.0550000000000002	1.1219520094379114
1.057	1.1151556719375337
1.0590000000000002	1.1054530337947992
1.061	1.0996254806294454
1.0630000000000002	1.0903863927681503
1.065	1.08509634278289
1.0670000000000002	1.077290494951328
1.069	1.0729502048082953
1.0710000000000002	1.0652833531429617
1.073	1.0599814846151292
1.0750000000000002	1.0581597517463701
1.077	1.0506363898022988
1.0790000000000002	1.04599004229791
1.081	1.0406271549342165
1.0830000000000002	1.0386496904915372
1.085	1.0341741873213657
1.0870000000000002	1.030764636798473
1.089	1.0259726201978183
1.0910000000000002	1.0230496789300894
1.093	1.0197333405136586
1.0950000000000002	1.0175771572880123
1.097	1.0155521290594571
1.0990000000000002	1.011857984893
1.101	1.0112664708553905
1.1030000000000002	1.0079372204781007
1.105	1.0077442351161217
1.1070000000000002	1.0040268012111735
1.109	1.004009001440225
1.1110000000000002	1.0004282572934067
1.113	0.9991026086719194
1.1150000000000002	0.9978149483594263
1.117	0.9978035624883496
1.1190000000000002	0.9947226934537059
1.121	0.9930367496236892
1.1230000000000002	0.9917171877012209
1.125	0.9909422619787859
1.1269999999999998	0.9900685498620958
1.129	0.9887183038654518
1.1309999999999998	0.988794606405606
1.133	0.9889412557905236
1.1349999999999998	0.9863449946347672
1.137	0.9861481247279527
1.1389999999999998	0.9855551857705642
1.141	0.9840901528585668
1.1429999999999998	0.9847721487887396
1.145	0.9835108881124375
1.1469999999999998	0.983239789042765
1.149	0.983200416056893
1.1509999999999998	0.9829604737001155
1.153	0.982416876850262
1.1549999999999998	0.9824358598624692
1.157	0.9826288412197244
1.1589999999999998	0.9817837063215357
1.161	0.9823611445939522
1.1629999999999998	0.9819033242964682
1.165	0.9825389547423212
1.1669999999999998	0.9815228492383996
1.169	0.981630288636917
1.1709999999999998	0.9815504434052319
1.173	0.9804154897818607
1.1749999999999998	0.9821096227681833
1.177	0.9816181273475855
1.1789999999999998	0.9818685056986339
1.181	0.9818860666630183
1.1829999999999998	0.9818179156496296
1.185	0.9822762179461878
1.1869999999999998	0.9825315597343401
1.189	0.9831824996531704
1.1909999999999998	0.9831401563869581
1.193	0.9836271660677529
1.1949999999999998	0.9834500415645583
1.197	0.9836085546681728
1.1989999999999998	0.9840198651748178
1.201	0.9840991660055661
1.2029999999999998	0.9845397600722803
1.205	0.9849463263243956
1.2069999999999999	0.985137066367639
1.209	0.9851398915740132
1.2109999999999999	0.9860653173544004
1.213	0.9860427120458493
1.2149999999999999	0.9861110817582687
1.217	0.9865673212580958
1.2189999999999999	0.9864155741950805
1.221	0.9869921006118358
1.2229999999999999	0.9875140820066495
1.225	0.9880103350839237
1.2269999999999999	0.9878596756162705
1.229	0.9889267246971726
1.2309999999999999	0.9886793976665488
1.233	0.9889407588236933
1.2349999999999999	0.989006188346476
1.237	0.9893416664471829
1.2389999999999999	0.9902023163438246
1.241	0.9900872730835047
1.2429999999999999	0.9907350058272352
1.245	0.9909787133928513
1.2469999999999999	0.9912572699368671
1.249	0.9914216942048002
1.251	0.9914282912812133
1.2530000000000001	0.9920393836619311
1.255	0.9922555199592243
1.2570000000000001	0.9928117307898369
1.259	0.9930648704316113
1.2610000000000001	0.992946654399499
1.263	0.9932826717379241
1.2650000000000001	0.993926782161736
1.267	0.993955194691648
1.2690000000000001	0.9943341468480019
1.271	0.9945042536642478
1.2730000000000001	0.9946141135117587
1.275	0.9952809713321443
1.2770000000000001	0.9953855228762349
1.279	0.9954695365264037
1.2810000000000001	0.9956892950328993
1.283	0.9958700907989946
1.2850000000000001	0.996186221560563
1.287	0.996497583792034
1.2890000000000001	0.996589562846963
1.291	0.9971533368976252
1.2930000000000001	0.9969628550766181
1.295	0.9973641578327108
1.2970000000000002	0.9974071757208552
1.299	0.9975398350892538

==> sk.dat <==
1.905	0.0012613311913619947	0.	0.	0.0010262527435993811	0.	0.	0.	0.	0.	0.
1.915	0.0027350970726103254	0.	0.	0.	0.	0.	0.	0.	0.	0.
1.925	0.0021795085522621264	0.	0.	0.	0.	0.	0.	0.	0.	0.
1.935	0.004391848822420448	0.	0.	0.	0.	0.	0.	0.	0.	0.
1.945	0.0031431356295551875	0.	0.	0.	0.	0.	0.	0.	0.	0.
1.955	0.0064358456143024205	0.	0.	0.	0.	0.	0.	0.	0.	0.
1.965	0.007626405027735314	0.0003190188021505966	0.	0.	0.	0.	0.	0.	0.	0.
1.975	0.010147479737622742	0.0002956297262640532	0.	0.	0.	0.	0.	0.	0.	0.
1.985	0.020327730616359303	0.0002740608082512333	0.	0.	0.	0.	0.	0.	0.	0.
1.995	0.025115501355153395	0.00025416228152540563	0.0002930913457415913	0.	0.	0.	0.	0.	0.	0.
2.005	0.033482966470765194	0.0021221762788090825	0.	0.	0.	0.	0.	0.	0.	0.
2.015	0.04502510730704528	0.0017507286163680916	0.	0.	0.	0.	0.	0.	0.	0.
2.025	0.0547026847680553	0.002844508416388024	0.	0.	0.	0.	0.	0.	0.	0.
2.035	0.07141337857771214	0.0045289720341933366	0.	0.	0.	0.	0.	0.	0.	0.
2.045	0.0819439646370581	0.007889826069124875	0.0003944812752916896	0.	0.	0.	0.	0.	0.	0.
2.055	0.11843946551315829	0.010103431398940968	0.001094589874401874	0.	0.	0.	0.	0.	0.	0.
2.065	0.14178853832879332	0.014545377391223243	0.002025581610348962	0.	0.	0.	0.	0.	0.	0.
2.075	0.17266473363539708	0.020292968305125374	0.003281097026999705	0.00023997238816652355	0.	0.	0.	0.	0.	0.
2.085	0.19777300322807534	0.029370526335032794	0.0034721916481095074	0.000221139326772394	0.	0.	0.	0.	0.	0.
2.095	0.23928028520524225	0.036367249429642735	0.005226483281920085	0.0002038639934368387	0.	0.	0.	0.	0.	0.
2.105	0.29399581342720627	0.053517276649305834	0.006954146245042434	0.00018801101259335003	0.	0.	0.	0.	0.	0.
2.115	0.34358645488383527	0.06328491614918288	0.008403231113892939	0.	0.	0.	0.	0.	0.	0.
2.125	0.39017971416520814	0.08440036981538025	0.010781217782598284	0.0003201821396208673	0.00013010317901373616	0.	0.	0.	0.	0.
2.135	0.4522230326922088	0.10797526457338516	0.016338315182972078	0.0005912416680254536	0.00011956027325277867	0.	0.	0.	0.	0.
2.145	0.5110969353621421	0.13861929002122694	0.02269601471084827	0.001228704531485213	0.	0.	0.	0.	0.	0.
2.155	0.5667815753559372	0.16810909830611384	0.03232750692230231	0.002522872603040384	0.00010108757689987561	0.	0.	0.	0.	0.
2.165	0.6403138476204945	0.20677238974575923	0.04388061937918306	0.003031503176426776	0.000372020186687585	0.	0.	0.	0.	0.
2.175	0.7037114452494942	0.2486109364847298	0.057463523024580646	0.005713962936789515	0.00025680488393842546	0.	0.	0.	0.	0.
2.185	0.765973632689766	0.29311938165624546	0.07117329365799792	0.008675884101749822	0.000315270093278515	0.	0.	0.	0.	0.
2.195	0.8458236532847622	0.34241637063577235	0.09196139131287102	0.012180244459725494	0.0008711812727389709	0.	0.	0.	0.	0.
2.205	0.9061659776579116	0.39585919220791477	0.11470370071526385	0.016911731969369032	0.0016723764667507168	0.00011053683484393968	0.	0.	0.	0.
2.215	0.9687083685027075	0.4619693214430361	0.1413226534419687	0.02261942730778948	0.0024048399857439524	0.00010143070084909439	0.	0.	0.	0.
2.225	1.0292483802009196	0.5238914840493213	0.17353736944072565	0.03142794780270038	0.004037074839451588	0.00037244316383354306	0.	0.	0.	0.
2.235	1.1069650308910937	0.5918801763075721	0.2099363031806097	0.043172593632173184	0.0061892103101071835	0.0003420245470087085	0.	0.	0.	0.
2.245	1.1454986875518522	0.64740074538028	0.25095608751621284	0.05845300391821422	0.007840965191179827	0.0003927622595289635	0.	0.	0.	0.
2.255	1.1925148225204973	0.7150189210018507	0.29317391320489605	0.0712349903300542	0.010544424913310459	0.0010106806815514742	0.	0.	0.	0.
2.265	1.2516037525424788	0.7870501905587319	0.33413187365075087	0.08804344680759488	0.016256132669660184	0.0013937782435726727	0.	0.	0.	0.
2.275	1.2892056557908178	0.851878607381918	0.3884508947607475	0.11332265308410522	0.02397364969042606	0.0017701973487517318	0.	0.	0.	0.
2.285	1.3259973953523037	0.909907629758015	0.4447883809585813	0.14157653727376346	0.028423043704488633	0.0031449985549194116	0.0001870410844372918	0.	0.	0.
2.295	1.3689812802070358	0.9842235331195688	0.5003314594416088	0.17017165004031962	0.0368558758718744	0.004755399706993537	0.00017139861271221296	0.	0.	0.
2.305	1.388227557416704	1.0367867710832397	0.5538715446938174	0.2044609096660239	0.04790073440910432	0.0066151156679205726	0.0009427439538217739	0.	0.	0.
2.315	1.4105673678707917	1.0816864855087065	0.6230316170766285	0.2439016445036827	0.06486348810151826	0.009117268193099869	0.0010086470736392994	0.0002465255730639466	0.	0.
2.325	1.4350251574688844	1.1527884530487256	0.6764057509605387	0.2797880990864615	0.08004550497660123	0.013973661493587227	0.0019828653079432936	0.	0.	0.
2.335	1.447241669874402	1.1943410023775227	0.743082484554498	0.3297067395444514	0.09921417366138853	0.019914677408993484	0.0016984448032433524	0.00020578243245731494	0.	0.
2.345	1.468310474749733	1.2444976084373105	0.8011879244988447	0.377449888245612	0.12389760762226784	0.02457362549405951	0.002895859631591666	0.	0.	0.
2.355	1.4727968515462073	1.2738297237891392	0.8591288683117079	0.4254660005807531	0.1482759046465955	0.03276297563828709	0.0050123218571522755	0.0001720377439396199	0.	0.
2.365	1.4626185799333962	1.3000774617065536	0.9146523353496397	0.47816963490599995	0.17609907672128514	0.04401409767044811	0.0076124283385185145	0.00031478123038291926	0.	0.
2.375	1.4695209270491074	1.3256984162356737	0.969924480883363	0.530519331751649	0.21210305607330482	0.05569189028109378	0.007428263004649399	0.001008312210105522	0.	0.
2.385	1.4588839953137351	1.355618292854462	1.022990458148012	0.5879707782101021	0.24810139908862888	0.0709309673564744	0.011912000183996874	0.0021100697486974777	0.	0.
2.395	1.4424803928913952	1.3806118644736796	1.068646741397583	0.6481195318356471	0.28915004537984035	0.08656568806469107	0.01898996187707489	0.0026572944931254343	0.0002090107207726441	0.
2.405	1.4425897870806557	1.3915223726651726	1.118064843153922	0.7055451338478131	0.32931821545860107	0.10805151886731659	0.027215386662683517	0.002213330049024699	0.00019070328661298258	0.00033954404004870253
2.415	1.429231893328974	1.3987637385899558	1.1603474175849449	0.7606208913498709	0.3775830795874054	0.13161587924253784	0.03154195256402731	0.0044629879998073045	0.00034813122410385966	0.
2.425	1.4129542209574881	1.4046135027675235	1.1918797795809908	0.8153646627291598	0.4260431832255555	0.154356038465687	0.04008657025689365	0.006045046339657379	0.0001589394144844924	0.
2.435	1.4005052365848911	1.4141062716643353	1.2253965512640415	0.8699283459830984	0.47317092003870986	0.1870290208420328	0.05149834551345391	0.009809625850432427	0.0014518197875570491	0.00025530937381576963
2.445	1.3841350328103204	1.4187618055020836	1.2590097281313692	0.9162388347581428	0.5219692526316033	0.21871717827134127	0.06430753846928677	0.013383597193937639	0.0011939811399503276	0.
2.455	1.3649884807511565	1.4120039570358007	1.2806470239073053	0.9708086972105413	0.5765568027667637	0.2531751056469584	0.078190804631381	0.01688182197196705	0.0027892334660128285	0.00021152346375322013
2.465	1.3512370188553169	1.4157702292343424	1.3063511943800303	1.0176081131381909	0.632464992932451	0.2952964371288062	0.09802953669991182	0.023415629440074217	0.0038813756618527114	0.
2.475	1.324604834365953	1.4063875161699109	1.3187640587126301	1.0606209248807705	0.6812347936405924	0.33397287228001465	0.1209182759335422	0.03010994758673247	0.005275198728703532	0.00035102923578029166
2.485	1.3065261495942802	1.3907273348285216	1.3340332176179805	1.1005972702416715	0.7365240653096148	0.3764789296009395	0.14238818362670672	0.03740657092259187	0.006684082510660706	0.0001599690359377047
2.495	1.2851167081129766	1.3740894299614461	1.3475864006105327	1.1414698377282975	0.7854972380142032	0.4244656012445345	0.1715884880732437	0.048246190025410286	0.009178286494716187	0.0018961106228824812
2.505	1.2653289013897935	1.370099306903065	1.3611739774107343	1.16968116522879	0.8363212626036347	0.47335302406924706	0.20088103136632607	0.06162285860924725	0.013308098276609654	0.0013303477316089416
2.515	1.2507014445748217	1.3545939915027057	1.3578531939778697	1.1963719740118295	0.8806933018951857	0.5195129310830869	0.2297816460641405	0.07506449744405258	0.01939202180602456	0.002791881931863611
2.525	1.227650134184293	1.3355181551880642	1.3568927525352112	1.2255246472632724	0.932281858188121	0.5698550355977824	0.2624955604830449	0.0926275615348916	0.021821570633592077	0.0031023386465888203
2.535	1.2113413692341473	1.3209770271265424	1.3588648944256423	1.250127117822192	0.9768194093830309	0.6186685578183544	0.3066970301051533	0.11312873582492555	0.027191339702278088	0.005361985970331892
2.545	1.2001884578121034	1.3095909575585472	1.3582676833178622	1.2680566961222535	1.0159456977885775	0.6662698664850135	0.34591186914906075	0.1343719714733568	0.039215418890341164	0.00776252765999509
2.555	1.1776224923036906	1.2933663112165534	1.3530522533606297	1.2820622997311792	1.0528199320354443	0.7156943721810657	0.3824753377671821	0.15754445800015437	0.046353003754376385	0.008528517384628231
2.565	1.160514390053985	1.279562347606295	1.350993732391752	1.2934634816044877	1.0875459290101046	0.7606087073916087	0.42546778174192473	0.18371014887657602	0.05941155962059298	0.015051094487798093
2.575	1.1476088425827466	1.2609851187351053	1.3392055887265886	1.3114268065415915	1.1195708995231892	0.8064898395564299	0.4704188458558479	0.21607620227519647	0.07219300720297289	0.017220923075012804
2.585	1.1259893472742002	1.248913068886455	1.3285692489738896	1.3120974117560895	1.1459085607224313	0.8540232698808589	0.5237475298993562	0.2474866749669247	0.09189707972359047	0.021045923007781405
2.595	1.10706347486874	1.2291426105025458	1.3192580338920472	1.3134226190989948	1.1729780947325987	0.8950617970090049	0.5610919788554184	0.28019364864284574	0.105534744867042	0.028886338555632968
2.605	1.092770533148644	1.2147933759170595	1.3069331453550934	1.3196150354586744	1.1954900283569982	0.9390380839046082	0.6055220782478077	0.3170074069228342	0.12555733972160588	0.03714684807091794
2.615	1.083042884717397	1.197853999620211	1.2996199694720751	1.3156005316307977	1.2138282378635827	0.9770020920934934	0.6552357484670195	0.3532819118179322	0.1535947655088338	0.047678250552965595
2.625	1.0696421032048167	1.1860457509867852	1.2826336869846555	1.3210296897579987	1.231597162297668	1.0123058127689744	0.6952234557412225	0.3906401247107644	0.17427835537604702	0.05618756305063097
2.635	1.0552315891563455	1.1679615125866634	1.2688212776945758	1.3190254593529693	1.2488373634040986	1.0434411721496895	0.7470302097551647	0.4338825367092179	0.19833991136049534	0.0699730501951869
2.645	1.0499241065396825	1.1538018143899216	1.2568072823431113	1.3111196096570379	1.2551562638952343	1.0791180771898412	0.7961409325641445	0.47922884704944546	0.22684919372842957	0.08173011861304255
2.655	1.0350622480856129	1.1361960671726792	1.2457231957602604	1.3038369461063952	1.2690036693968405	1.10496269941938	0.8287224722155804	0.5209727309555402	0.25701454355467995	0.10409284044068459
2.665	1.024027245053985	1.1271680594017581	1.2279806679899412	1.2972495405499798	1.273990409123952	1.1293563125935513	0.8687720609077382	0.5628137854150076	0.29511345086883917	0.117696731978064
2.675	1.0166819711537567	1.1152256479531968	1.2159049518059157	1.284827524103817	1.2749593628048908	1.1536576884968301	0.9069111665463818	0.6065775909756039	0.33173928338124337	0.1410383177631287
2.685	1.005160165362416	1.0965489546314577	1.2014417149938164	1.2790899721343685	1.2818460182082503	1.1714997716161462	0.9398043452936495	0.6454872065854349	0.36555369170452484	0.16015393823511834
2.695	0.994982048033673	1.0901585052506904	1.1889544000150127	1.2681647213327496	1.2801020911959917	1.1890363507171857	0.9794562300533872	0.6942806925355258	0.40464015052907426	0.18755611794091578
2.705	0.9857809579563911	1.075427301322604	1.1745569583621318	1.2566883251639764	1.2793968020164188	1.2048629408164617	1.0113176340786656	0.7321014298006091	0.4460930522464039	0.2166649552914476
2.715	0.9743245749727462	1.0625599846747709	1.163204208177392	1.2457478183655328	1.277265082690609	1.2146511666784148	1.0456397786715168	0.7784889136589714	0.48829877646727327	0.2495770764758835
2.725	0.9724982198193838	1.0541251973863441	1.1500790381350956	1.2347968789990371	1.2720808075763617	1.2240942961444476	1.0698467113680359	0.8140398902802063	0.5270329902551365	0.2808512535956654
2.735	0.9676811568084747	1.041395170451481	1.1356643602137226	1.22033983930163	1.2677254067752273	1.2354609155303167	1.0942955128761978	0.8513420351670591	0.5697313287302574	0.3106764827788282
2.745	0.9582699057938804	1.0335591712772396	1.1220460543898951	1.210186736242155	1.2607423799444433	1.2402465702389156	1.1142148279298594	0.8841185022233624	0.60954264357695	0.34264555703432603
2.755	0.9529488832975049	1.0231723158169352	1.1123626882787545	1.199518034180408	1.2507296358788322	1.2426982842405783	1.1341866408038657	0.9212111315723293	0.6449112202649141	0.3808578276823403
2.765	0.9460496305946482	1.0120154426759589	1.097241661935236	1.1857080265296298	1.2480359579285543	1.2462666286497528	1.1500855477003091	0.956617641660848	0.6869701974870083	0.41800832466593413
2.775	0.9416388470408085	1.0040307912383672	1.0883429684080188	1.1726401790726328	1.2372141036729278	1.2464623548901128	1.1661850909812732	0.983350567348951	0.7304996117264797	0.45354981657171073
2.785	0.942273462020122	0.9982607644182077	1.0775952301656877	1.1630523921274527	1.230349886706816	1.2446855305235691	1.1737299668711392	1.0107519154216016	0.7627559918726238	0.4901744324676189
2.795	0.9377488974811169	0.990754214952454	1.063486663836932	1.1508114894475863	1.2194005703159931	1.2441222087708144	1.1904670559593966	1.0364001439330919	0.8016999390496463	0.5352939006065904
2.805	0.9325686334652763	0.9849476509864024	1.0561247360853907	1.1374272457138375	1.2108781895236207	1.2419077170813457	1.1990059817545453	1.0633010522984303	0.84157202413788	0.5693354609556731
2.815	0.9302919631666098	0.9781901966315832	1.0471347062329632	1.1265183273689652	1.2014034951337382	1.2358649981793381	1.2046182715786165	1.0771413232485585	0.8710244495455807	0.6086053611645172
2.825	0.9258762315661505	0.9737475357183032	1.0376388265074332	1.1148944048797687	1.189996554438459	1.2343019190589364	1.2121898977865402	1.0991896313169793	0.9026914561617612	0.6461543452035425
2.835	0.9245762088878094	0.9681958073265673	1.0301795010281916	1.1072513533020436	1.1799805969151504	1.2251572999741904	1.21634660083575	1.1185172516354114	0.9305179261442538	0.6881693780565056
2.845	0.9244006109289871	0.9600780735515336	1.021411541118334	1.0953763676159753	1.1675537906883033	1.2205623094023326	1.217378703083977	1.1292366419520292	0.9622120210903142	0.7203643635119253
2.855	0.9242494887619298	0.9569264108261212	1.0145349742932381	1.0839944228055916	1.1580157418294308	1.2112742882714587	1.2163654356220421	1.1456452742360916	0.9879320141276	0.7573424455148772
2.865	0.9216445228201972	0.9528501095076175	1.0070006011631258	1.0751981226416147	1.149966912155199	1.2031177506386965	1.2175343060551935	1.1570196649571878	1.0115657621149348	0.7930263673064702
2.875	0.9221035494839156	0.9505856441922323	0.999565103048856	1.0649118732982135	1.138282745418267	1.1960036724632532	1.2136174819147705	1.1686625452542523	1.0283552732712253	0.8245885827891976
2.885	0.9211335685520864	0.9463893181453501	0.993050447288932	1.0570818527934474	1.1277821365791303	1.187537907661791	1.2118561726220405	1.171705279196615	1.0540211205443077	0.8617836104133034
2.895	0.9195292347450832	0.9425064761859192	0.9882837254242645	1.0504746536706087	1.1179340521747383	1.1802380892697353	1.2070212195298862	1.1807712917067523	1.0726551555926398	0.8902642263455739
2.905	0.9186887099271637	0.9409743117211233	0.9814971641189674	1.0406125181774732	1.1075924925020184	1.171207946748112	1.2055220870651486	1.1848258403702334	1.087508288110546	0.9166893594337718
2.915	0.9220824754268183	0.9399053981602206	0.9761275866043917	1.0333217292667043	1.0992448146994511	1.1621774768191513	1.1997119198970225	1.1863525593046005	1.1034150689836721	0.9432738422226719
2.925	0.9221608881622042	0.9366965250177806	0.973400786750282	1.0259192026004882	1.0907004581484125	1.153209028807645	1.193496138618617	1.1900802397439363	1.1171579568989236	0.968597695757291
2.935	0.9222985948498512	0.9355757902659342	0.9679080958119213	1.0185505518300315	1.081435286794201	1.1435798964369581	1.1873228650713072	1.1905044480159546	1.1234643009670882	0.9892322430761706
2.945	0.9246896029846435	0.9333724899718882	0.9632540025905771	1.0106042048170978	1.072763002634107	1.1338134484340179	1.181856972667435	1.1901903063938293	1.1365719978106317	1.0130373760739912
2.955	0.9252615408093801	0.9335738554828804	0.9608752352703533	1.0064978004777612	1.0648494240935926	1.1274749663444035	1.1757429015624257	1.1908405839016505	1.1427219878999393	1.029880571397429
2.965	0.926857749962404	0.9334697777019669	0.9580645558301341	0.999313143948979	1.0573800550708636	1.118964252937797	1.1676046605900434	1.1855408203259508	1.1519792487003142	1.050269973281309
2.975	0.9277705659209134	0.9330008772303345	0.955113302796984	0.9940948567022758	1.0497560805876818	1.1094526295204044	1.1601841514924507	1.1809247428801777	1.1557917188918503	1.0671842178090085
2.985	0.9305922615214485	0.9336820709943372	0.952228316179715	0.9908178399674148	1.0426406571224347	1.100582409039638	1.1528986097641638	1.1816588134902892	1.1611916261129616	1.0798002740794987
2.995	0.9328121630016492	0.9333811508635554	0.9506929649148592	0.9843782558049448	1.0357763663171717	1.0920953258901296	1.1451376002360676	1.1781529052382005	1.1660351002475509	1.0898086088885979
3.005	0.9357133227590193	0.9331248270074383	0.9489641564939306	0.9816187263522306	1.027587169992981	1.0850690776970615	1.1386359827487278	1.1733420619170947	1.164246163613355	1.102941231340081
3.015	0.9386543504758125	0.935259027210858	0.9469733198335403	0.9775978726897024	1.0232434410120443	1.0765697604227302	1.1314218513773415	1.1656654280963477	1.1696215350769035	1.1142072896551554
3.025	0.9406112325580626	0.9352355745171436	0.9458122483128765	0.9740292159501369	1.0158132742351462	1.0700966884158039	1.1230187288228672	1.161882821913227	1.1679663106997649	1.1215537254193195
3.035	0.9446022381684209	0.9372615981823088	0.9447013974236117	0.9707367082217975	1.011690267302075	1.0624478042997554	1.11472363099057	1.1558690596385617	1.167076559391806	1.1269921745575464
3.045	0.9465588936983466	0.9378818921049682	0.9436413433535094	0.9673894647020401	1.005807189863444	1.0554651699819537	1.1068409389272076	1.1503222505447825	1.1632794877346413	1.13150879033106
3.055	0.9504325589845058	0.9404305402952613	0.9444096030023453	0.9647631319231555	1.0011393077922632	1.0482761816148112	1.0992004490016172	1.1436193435053024	1.1618218668553317	1.1400747892546492
3.065	0.952673405489324	0.9410694249971493	0.9437454425635577	0.9624372973360864	0.996914636644999	1.0430856863162734	1.0915416734748624	1.1365466744938941	1.1591050428312324	1.1416114386127239
3.075	0.9565386840234189	0.9433417363037827	0.9441502466823795	0.9614930897936965	0.9929230524767022	1.0362716373760918	1.0866795699780878	1.1292916837091673	1.1555070624959574	1.1433665645482538
3.085	0.9593818302639177	0.9450691914253723	0.9442949630139498	0.958964288841051	0.9885303219873292	1.0311319287187257	1.0795686524948869	1.1247465497667333	1.152648943212392	1.1457614660642106
3.095	0.9634159669045738	0.9476869251157664	0.9453055789664109	0.9578076798226853	0.9846798977083112	1.025425553184468	1.073150013863999	1.1164508217019613	1.1481966224671185	1.1458241519555832
3.105	0.9655795489600331	0.9497258000594039	0.9468232886268558	0.9573023414928467	0.9815531324984511	1.019111597331214	1.0658654788603	1.1104268168113212	1.1426884085066253	1.148696681652574
3.115	0.9678696079697305	0.9522336823176899	0.9466290804312544	0.9550154720745241	0.9796514967751494	1.0151708742598855	1.0586440128992918	1.1040171981770535	1.1389504212412964	1.1454637175696032
3.125	0.9737989780184557	0.9552440038029462	0.9472534034720231	0.9555088622262976	0.9764467751701372	1.0110052748349823	1.0529949635292963	1.0982694967436775	1.1324232701705716	1.142460862485504
3.135	0.9770764935187656	0.9564537687847786	0.9496377315646924	0.9549701729101364	0.9745763315890381	1.0059935843274959	1.0478539852010103	1.090326305499336	1.128194175722509	1.14299214376436
3.145	0.9798892094497108	0.95896318012154	0.9505200922852373	0.9542429550120229	0.9717353192248172	1.0018939920555727	1.0418809426559588	1.0851849079566143	1.1223251340416656	1.138966901543574
3.155	0.9822867138446439	0.9624363447270611	0.9517207307884732	0.9543228602463042	0.9699232889748645	0.9979399817234571	1.0359543168437046	1.0786868905995186	1.1167141952903148	1.1382797488995837
3.165	0.9848063245119011	0.964598931336619	0.9530943521591789	0.9537924631915562	0.9677949324873611	0.9945851151865844	1.031972383369306	1.0726563071132253	1.110642272421479	1.1336962834276636
3.175	0.9886787525040944	0.9673059663581763	0.9553635908951679	0.9539006198710311	0.9663599840337523	0.9913382107071911	1.027427848588106	1.0669119588299572	1.1051602321410683	1.1297997349268665
3.185	0.991804881227589	0.9701928640476739	0.9571622919139127	0.955218223395979	0.9661162959186496	0.9878090287304024	1.022453776730325	1.061804089005502	1.100211259594147	1.126946480780721
3.195	0.9938980265152698	0.9726316665842624	0.9592434625548818	0.9551127330463199	0.9645863017126652	0.9856479792315711	1.0171191750309678	1.0551405205798328	1.0940993663101752	1.1230164577985786
3.205	0.9974263081376614	0.9750393136742025	0.9604127829031521	0.9558185292603772	0.9644269576251047	0.9826422603284873	1.0128835523656028	1.0503801443518097	1.0876197749135408	1.1194769824436142
3.215	0.9991803318385151	0.9774145556060346	0.9628504106486242	0.9574308125090669	0.9633785428126396	0.9807517121205143	1.009414834452548	1.0458357646530403	1.084069846791091	1.1139922964599929
3.225	1.0012816688892643	0.9802083781135448	0.9651449410133235	0.9585641560137859	0.962693492079694	0.9788798234263665	1.0053126935287684	1.0404096022949896	1.077287630822772	1.107540321277158
3.235	1.0029334520472004	0.9827322649779469	0.9671102420494083	0.9586127488935715	0.9622244121628389	0.9768554114557993	1.0019173606978593	1.0351488419176935	1.0719223974392005	1.1039815565862794
3.245	1.005468033257937	0.9848859034302286	0.9693120923114916	0.9604939550191182	0.962155829609497	0.9755569974280148	0.999098246126722	1.0315228290182274	1.0667933474411273	1.099505966708536
3.255	1.007841563851997	0.9874844664733953	0.9709155217602178	0.9623484676140179	0.9623512442013359	0.9740598853215218	0.9964530540107144	1.026997935455913	1.0612096476574033	1.0932339446312294
3.265	1.0092871118448148	0.9895149531305932	0.9728622258471603	0.9633199660059162	0.9626697446361051	0.9726845561077722	0.9935938664266692	1.0228662823498933	1.057286164427374	1.0907438272476861
3.275	1.0101366979440993	0.9912033463060388	0.974828016615652	0.9646653192464699	0.9624997565405571	0.9716348235983305	0.9911987590025145	1.0185105089555393	1.0522596970474547	1.0847944040314426
3.285	1.0122502683673424	0.9934762058303498	0.9776873119485474	0.9664973389163696	0.9633318526121195	0.9710630571512199	0.9886541410404509	1.0151423122119339	1.0463681027425447	1.079949884641237
3.295	1.0138387075582234	0.9954240823618825	0.9795575201348693	0.9674449471515958	0.9639103058370146	0.9706976414282547	0.9862132347920254	1.011792535713795	1.0423980631652139	1.0744371892554112
3.305	1.0150854865917769	0.9970016078461105	0.9814660660773646	0.9688391074269223	0.9645020344759914	0.969498520077096	0.9844475816725576	1.0085299611201433	1.0386496929825562	1.0697577251878039
3.315	1.0157959044792246	0.9987501230676005	0.9828284978766905	0.9702163839913971	0.9652035722749569	0.968976436822145	0.9830739236869951	1.0053670587294972	1.034351025691025	1.0648656251565969
3.325	1.0159275663915444	1.0007099014265621	0.9844705758905749	0.9719925130420493	0.966055619516773	0.9690029633317886	0.9807106189539342	1.0022294911813059	1.0297307477230409	1.060211926602555
3.335	1.0162778441477363	1.0018727389360942	0.9862826918682044	0.973369390830441	0.9671516617525371	0.9687565012701155	0.9797798736301797	0.9995422085452995	1.0266663489007941	1.0568711044499584
3.345	1.0168049981125618	1.0034648856181239	0.9875181117797258	0.9746475773782614	0.9677979647212901	0.9687187445990497	0.9788834551967429	0.9967825792148496	1.022471127877576	1.0527316535769555
3.355	1.0173141813637698	1.0039493563111743	0.9897665185329564	0.9767709752326345	0.969381469038889	0.9689393534195831	0.977421562506599	0.994552079252323	1.0198426630447093	1.047833917333668
3.365	1.0168231058952562	1.0053771873754385	0.9908481077950889	0.9782699056165656	0.9702505495786953	0.969139550270132	0.9764611020280384	0.9922308281492049	1.0156196660773296	1.0436230801373876
3.375	1.016979381645069	1.0058877176308314	0.9922236361773706	0.9801867288601578	0.971136788700511	0.9694309462632081	0.9754506621385136	0.9907122017234004	1.0127052423764555	1.0400638100701955
3.385	1.0174769154684327	1.0068332851252577	0.9939387693362594	0.9814011865781634	0.9723874269549616	0.9698083124978756	0.9753850568204512	0.9888896881933972	1.0096813841023107	1.0360798463229257
3.395	1.0170348173649228	1.0076938867907308	0.9952939443799889	0.9828501420597201	0.9734368726075174	0.9702287253762205	0.974839627462414	0.9875940334767711	1.0067384655971852	1.0324001955762252
3.405	1.0168067548481192	1.0084631374474653	0.9963285220469543	0.9842625419689951	0.9746662816777202	0.970980443608089	0.9739624052037139	0.9861895828110897	1.0045517343458745	1.0294050160729618
3.415	1.0170188764194483	1.00891636483252	0.9980866010336849	0.9856587496144635	0.9758542755151259	0.9716747849993881	0.9742106070263787	0.984720368946841	1.0019841163796668	1.0254020629433012
3.425	1.0162598607182178	1.0095708462223607	0.9984897850257738	0.9868679194078236	0.9770318324864852	0.972455654353944	0.9741272177860697	0.983211769885083	1.0005617193426435	1.0225487748406699
3.435	1.0150303588907927	1.0096599418626226	0.9995673792742691	0.988164279258355	0.9784918062459597	0.9727634235650084	0.9735463761223107	0.9822157361379459	0.9974319065498918	1.0192219425340405
3.445	1.015638494688542	1.0102089292688368	1.0004747300607677	0.9892980724960199	0.9796107658267419	0.9736270405089746	0.9737830526949929	0.9812339050473415	0.9960018706047217	1.0164838021181586
3.455	1.0144688110152997	1.0111893339430296	1.0016961747469686	0.9906263509982762	0.9807219145442037	0.9748942032122957	0.9743965736610445	0.9806209367780062	0.9937289751975085	1.0129924874858782
3.465	1.0152689688123977	1.0107881917082153	1.0021792696325285	0.9916141007578603	0.9818516069246271	0.9753887695988261	0.9741273585089208	0.9798869551144511	0.9924196315308077	1.010653366659571
3.475	1.0146081993437275	1.0110499392709231	1.0026047351542748	0.9929824773460876	0.9831416960921457	0.9761655438718053	0.9746160332238512	0.9793326002625092	0.990674874279828	1.0084324837481773
3.485	1.0139226101832788	1.011913413238107	1.0038698850908716	0.9942667213518256	0.9843783365459537	0.9772948780064302	0.9746737758226794	0.9783214922117094	0.9900561789779264	1.0057925692050822
3.495	1.0141055730529607	1.011757410493584	1.0048126637913968	0.9951828872389723	0.9858110679269404	0.9781997706957483	0.9753332314986223	0.9785626316524508	0.9883417217520754	1.0037029742223

==> z-loglog.dat <==
0.00012340980408667956	0.022324865280985373	0.024256766750480697	0.033892799133730375	0.043691345151199164	0.04796875	0.06298139900445376	0.07231077800063337	0.08058685945141399	0.09514060984807672	0.10277023356871266
0.00012489964289052007	0.020015396458814474	0.026919094808460286	0.03410936654033568	0.043065693430656936	0.052395833333333336	0.06109510086455332	0.07019951440937401	0.08037422921539443	0.08921452429695076	0.10809342748506247
0.0001264074674587642	0.022517321016166283	0.026771187694128087	0.03562533838657282	0.04150156412930136	0.050208333333333334	0.0590516112129945	0.07136070938456666	0.08090580480544333	0.09287792263764681	0.11233025529603477
0.0001279334949207558	0.02174749807544265	0.024552580979145096	0.032376827287493234	0.04118873826903024	0.05005208333333333	0.061357086717317266	0.06851050353636652	0.07559004890495429	0.08652084904643896	0.1068984247691472
0.00012947794502708612	0.01924557351809084	0.027510723265789086	0.03519220357336221	0.04535974973931178	0.052760416666666664	0.061985852763950744	0.07209965164150745	0.07952370827131618	0.09395539273785153	0.10755024443237371
0.00013104104018123928	0.020015396458814474	0.02647537346546369	0.04114780725500812	0.04191866527632951	0.045989583333333334	0.06025674613570867	0.07336640979626306	0.08430788858175632	0.09654132097834285	0.10472569255839217
0.00013262300547161834	0.022902232486528097	0.024996302322141693	0.03779101245262588	0.043691345151199164	0.05541666666666667	0.061514278228975636	0.07347197297582603	0.07973633850733575	0.10182092446934597	0.1066811515480717
0.00013422406870395917	0.02405696689761355	0.03150421535275847	0.03811586356253384	0.04671532846715328	0.05005208333333333	0.06523447733822374	0.07473873113058166	0.07644056984903254	0.10300614157957116	0.10809342748506247
0.0001358444604341337	0.027906081601231716	0.029433515752107675	0.03432593394694099	0.04316996871741397	0.056302083333333336	0.06392454807440398	0.07083289348675183	0.08749734212204975	0.09589483891822002	0.11450298750678979
0.0001374844140013511	0.026366435719784448	0.029729329980772073	0.038765565782349756	0.04629822732012513	0.054114583333333334	0.0611998952056589	0.07231077800063337	0.08568998511588348	0.09848076715871135	0.11841390548614883
0.00013914416556175865	0.02501924557351809	0.025292116550806095	0.03551705468327017	0.0456725755995829	0.05447916666666667	0.061671469740634005	0.07336640979626306	0.08420157346374654	0.09255468160758538	0.10907115697990223
0.0001408239541224496	0.023094688221709007	0.03091258689542967	0.037249593936112615	0.04817518248175182	0.054947916666666666	0.06230023578726749	0.0755832365670854	0.09026153519030407	0.10031246632905937	0.1120043454644215
0.00014252402157587918	0.02617397998460354	0.03135630823842627	0.0384407146724418	0.04556830031282586	0.054375	0.0685878962536023	0.07547767338752243	0.08441420369976611	0.09945049024889559	0.11026615969581749
0.00014424461273469834	0.025981524249422634	0.03106049400976187	0.041689225771521385	0.046089676746611054	0.05317708333333333	0.06565365470264606	0.07452760477145572	0.08951732936423559	0.10397586466975542	0.11700162954915806
0.00014598597536700695	0.020977675134719015	0.03165212246709067	0.034217650243638334	0.047966631908237745	0.055	0.06533927167932932	0.07938351103135226	0.08930469912821604	0.10462234672987825	0.1202607278652906
0.00014774836023203364	0.022902232486528097	0.029729329980772073	0.03995668651867894	0.044212721584984356	0.058333333333333334	0.06444851977993188	0.07695555790140399	0.0905804805443334	0.10602305786014438	0.12145573058120587
0.00014953202111624413	0.026943802925327175	0.030468865552433073	0.03530048727666486	0.047549530761209595	0.0559375	0.06486769714435421	0.07801118969703368	0.08760365724005954	0.10117444240922314	0.11526344378055405
0.00015133721486988795	0.02270977675134719	0.034462357639402454	0.03605847319978343	0.04640250260688217	0.059166666666666666	0.06795913020696882	0.07706112108096697	0.08813523283010845	0.10699278095032863	0.12265073329712113
0.00015316420144398472	0.025211701308699	0.03106049400976187	0.0402815376285869	0.051094890510948905	0.05625	0.07241288970395598	0.0762166156444632	0.09100574101637253	0.10839349208059476	0.11721890277023357
0.00015501324392775868	0.02424942263279446	0.03327910072474486	0.03789929615592853	0.04775808133472367	0.056927083333333336	0.06963583966465811	0.08244484323867834	0.09121837125239209	0.10451459971985777	0.12210755024443237
0.00015688460858652242	0.028290993071593534	0.032243750924419466	0.04526258798050893	0.048279457768508866	0.058333333333333334	0.07136494629290019	0.07737781061965586	0.09398256432064639	0.103652623639694	0.12243346007604562
0.00015877856490002055	0.02867590454195535	0.03608933589705665	0.04158094206821873	0.048488008342022944	0.0590625	0.06801152737752161	0.08244484323867834	0.09749096321496917	0.10516108177998061	0.12721347093970667
0.00016069538560123465	0.029060816012317168	0.03209584381008727	0.038765565782349756	0.04880083420229406	0.0603125	0.07173172648676972	0.08687849678032303	0.09217520731448012	0.10559206982006249	0.1164584464964693
0.00016263534671565857	0.02617397998460354	0.03534980032539565	0.04125609095831077	0.050156412930135556	0.0596875	0.07225569819229762	0.08508392272775256	0.09578992132681267	0.10602305786014438	0.1247148288973384
0.0001645987276010448	0.027906081601231716	0.03490607898239905	0.04071467244179751	0.05495307612095933	0.05901041666666667	0.07063138590516112	0.08540061226644147	0.09515203061875399	0.10559206982006249	0.12547528517110265
0.00016658581098763354	0.028868360277136258	0.034462357639402454	0.04288034650785057	0.045881126173096975	0.062239583333333334	0.07220330102174483	0.0839227277525599	0.1034446098235169	0.11959918112272384	0.12275936990765889
0.00016859688301886584	0.027906081601231716	0.03180002958142287	0.04623714131023281	0.050364963503649635	0.0628125	0.07042179722294996	0.08698405995988599	0.09536466085477355	0.11334985454153647	0.13503530689842477
0.00017063223329259	0.028868360277136258	0.03327910072474486	0.04298863021115322	0.05067778936392075	0.06505208333333333	0.07450877652606759	0.0913121503219677	0.0984477992770572	0.11421183062170025	0.12840847365562194
0.0001726921549027622	0.03137028483448807	0.03579352166839225	0.044288034650785055	0.05005213764337852	0.06583333333333333	0.07545192559601782	0.08656180724163412	0.09664044227089091	0.11205689042129081	0.13460076045627375
0.00017477694448165385	0.026558891454965358	0.03387072918207366	0.04677855982674607	0.049635036496350364	0.06401041666666667	0.07524233691380665	0.08582286498469334	0.10036147140123325	0.12003016916280573	0.13112438891906572
0.0001768869022425666	0.028290993071593534	0.03298328649608046	0.045370871683811584	0.05672575599582899	0.0646875	0.07760020958868222	0.08582286498469334	0.09780990856899852	0.12380131451352225	0.134492123845736
0.0001790223320230646	0.028290993071593534	0.032391658038751665	0.044288034650785055	0.04984358706986444	0.06401041666666667	0.07901493319360754	0.09120658714240473	0.1012119923453115	0.11690550587221205	0.1329712112982075
0.00018118354132872598	0.028290993071593534	0.042153527584676824	0.045046020573903625	0.05964546402502607	0.06723958333333334	0.07414199633219806	0.08856750765333052	0.10174356793536041	0.1186294580325396	0.1405757740358501
0.0001833708413774254	0.029830638953040802	0.036976778583049846	0.04309691391445587	0.05453597497393118	0.06317708333333333	0.07760020958868222	0.09173440304021957	0.10078673187327238	0.12099989225298997	0.13623030961434004
0.00018558454714414914	0.027136258660508082	0.03579352166839225	0.047969680563075254	0.053910323253388945	0.06651041666666667	0.08016767094576893	0.09226221893803441	0.10078673187327238	0.13155909923499623	0.13601303639326454
0.00018782497740635362	0.028868360277136258	0.04008282798402603	0.04742826204656199	0.05328467153284672	0.06583333333333333	0.07739062090647104	0.08867307083289348	0.09876674463108653	0.11873720504256007	0.14003259098316131
0.00019009245478986773	0.03175519630484989	0.038899571069368435	0.048077964266377914	0.058185610010427526	0.068125	0.0760806916426513	0.08877863401245646	0.1123750797363385	0.11981467514276478	0.14014122759369907
0.00019238730581535294	0.025211701308699	0.03756840704037864	0.04439631835408771	0.05495307612095933	0.06463541666666667	0.07843856431752685	0.08740631267813787	0.10674037848182011	0.1250942786337679	0.13557848995111352
0.00019470986094532206	0.030215550423402616	0.038751663955036236	0.04742826204656199	0.05714285714285714	0.06609375	0.0824731464500917	0.09257890847672332	0.1113119285562407	0.1294041590345868	0.1407930472569256
0.00019706045463172792	0.02771362586605081	0.03978701375536163	0.051109907958852195	0.05714285714285714	0.06541666666666666	0.07838616714697406	0.09711812519793096	0.11311928556240697	0.1297274000646482	0.1385116784356328
0.00019943942536412282	0.03117782909930716	0.041709806241680226	0.04569572279371954	0.06120959332638165	0.07458333333333333	0.08572177102436468	0.10250184735564236	0.11269402509036786	0.12908091800452537	0.1399239543726236
0.00020184711571840316	0.03002309468822171	0.03963910664102943	0.04981050351922036	0.06287799791449426	0.07041666666666667	0.07691904637149594	0.09215665575847144	0.11301297044439719	0.13069712315483245	0.15133079847908745
0.0002042838724061401	0.03329484218629715	0.043484691613666616	0.04872766648619383	0.05849843587069865	0.06854166666666667	0.0850930049777312	0.09490129842710862	0.10929194131405486	0.13134360521495528	0.1436175991309071
0.00020675004632450807	0.02771362586605081	0.043780505842331015	0.04699512723335138	0.05943691345151199	0.07140625	0.08373067854335865	0.09817375699356065	0.11024877737614289	0.13145135222497575	0.14546442151004887
0.00020924599260681257	0.03098537336412625	0.04008282798402603	0.049593936112615054	0.05995828988529719	0.06947916666666666	0.08488341629552004	0.09374010345191597	0.11109929832022114	0.12024566318284667	0.1556762629005975
0.00021177207067363092	0.03175519630484989	0.04126608489868363	0.05197617758527342	0.05505735140771637	0.07234375	0.08603615404768143	0.09088989760371582	0.11163087391027005	0.12843443594440254	0.15328625746876698
0.00021432864428457053	0.03464203233256351	0.03860375684070404	0.05251759610178668	0.058394160583941604	0.071875	0.08650772858265654	0.09722368837749393	0.12013608335105253	0.12983514707466867	0.15285171102661596
0.00021691608159064878	0.03502694380292533	0.039047478183700635	0.05360043313481321	0.06475495307612096	0.07453125	0.08598375687712863	0.09437348252929378	0.11620242398469062	0.1294041590345868	0.15719717544812603
0.0002195347551873089	0.033102386451116246	0.041857713356012426	0.04937736870600975	0.06173096976016684	0.07510416666666667	0.0850930049777312	0.10376860551039797	0.117478205400808	0.13306755737528284	0.15252580119500272
0.00022218504216807344	0.03695150115473441	0.03860375684070404	0.051434759068760154	0.062252346193952035	0.07572916666666667	0.08954676447471836	0.10345191597170907	0.11535190304061238	0.1397478719965521	0.15752308527973927
0.0002248673241788482	0.03329484218629715	0.03978701375536163	0.05425013535462913	0.061522419186652764	0.07854166666666666	0.08666492009431491	0.09891269925050143	0.11928556240697427	0.13533024458571274	0.1599130907115698
0.00022758198747287731	0.034449576597382604	0.03816003549770744	0.04981050351922036	0.06246089676746611	0.07234375	0.09143306261461881	0.10809669587247968	0.12364448224537529	0.13371403943540566	0.16078218359587182
0.00023032942296636607	0.03329484218629715	0.04156189912734803	0.05587439090416892	0.06684045881126173	0.07114583333333334	0.08687450877652607	0.10503536366515359	0.11790346587284711	0.1439500053873505	0.15806626833242804
0.00023311002629477272	0.035989222478829866	0.041709806241680226	0.05273416350839199	0.06819603753910324	0.07369791666666667	0.08844642389310978	0.1067243745381611	0.1274718264937274	0.13802391983622456	0.1601303639326453
0.0002359241978697823	0.03329484218629715	0.04407632007099541	0.055549539794260964	0.06579770594369135	0.07401041666666666	0.09185223997904113	0.10651324817903515	0.11928556240697427	0.13996336601659304	0.16045627376425856
0.00023877234293696414	0.036181678214010776	0.04496376275698861	0.05273416350839199	0.06392075078206465	0.07963541666666667	0.09211422583180508	0.10577430592209437	0.13023601956198172	0.1424415472470639	0.16241173275393808
0.00024165487163412946	0.04003079291762895	0.04289306315633782	0.05641580942068219	0.07205422314911367	0.07885416666666667	0.09179984280848834	0.10989126992505015	0.1247076334254731	0.13996336601659304	0.1603476371537208
0.00024457219905039127	0.03502694380292533	0.04585120544298181	0.059664320519761775	0.06183524504692388	0.0815625	0.09483887870055017	0.10788556951335375	0.1270465660216883	0.1450274754875552	0.16675719717544812
0.00024752474528593957	0.04080061585835258	0.048365626386629196	0.05273416350839199	0.06757038581856101	0.07890625	0.09263819753733299	0.11559168162145043	0.12321922177333616	0.15267751319900874	0.1596958174904943
0.00025051293551253386	0.03695150115473441	0.0470344623576394	0.05544125609095831	0.06882168925964546	0.07989583333333333	0.09583442494105318	0.10904676448854639	0.12736551137571764	0.151600043098804	0.1696903856599674
0.0002535372000347304	0.036181678214010776	0.04599911255731401	0.05056848944233893	0.06631908237747654	0.08520833333333333	0.09127587110296044	0.11400823392800591	0.12630236019561983	0.14653593362784184	0.16990765888104292
0.00025659797435184585	0.037913779830638955	0.04274515604200562	0.055982674607471576	0.06736183524504692	0.07958333333333334	0.09793031176316479	0.10725219043597593	0.12311290665532638	0.14718241568796467	0.16936447582835415
0.00025969569922067187	0.04022324865280985	0.048365626386629196	0.054033567948023824	0.06590198123044838	0.08447916666666666	0.10091695048467383	0.11200253351630951	0.13725281735062725	0.15181553711884496	0.16762629005975013
0.000262830820718942	0.04022324865280985	0.04555539121431741	0.059339469409853816	0.06965589155370178	0.08661458333333333	0.09892585800366781	0.11358598120975404	0.1325749521581969	0.15386273030923392	0.16762629005975013
0.0002660037903095695	0.0365665896843726	0.04999260464428339	0.05912290200324851	0.0735140771637122	0.08572916666666666	0.10248886560125753	0.11443048664625778	0.13289389751222624	0.1547247063893977	0.16632265073329713
0.00026921506490565784	0.044457274826789836	0.04407632007099541	0.06128857606930157	0.07612095933263817	0.08578125	0.10416557505894682	0.1250923677821176	0.12949181373591326	0.15483245339941817	0.177729494839761
0.0002724651069362989	0.04022324865280985	0.051323768673273186	0.05944775311315647	0.0740354535974974	0.08546875	0.10144092219020173	0.11590837116013934	0.1391664894748033	0.15957332184031894	0.18120586637696903
0.0002757543844131608	0.03829869130100077	0.04910516195829019	0.059664320519761775	0.06861313868613139	0.08510416666666666	0.10332722033010218	0.11664731341708012	0.13183074633212843	0.15256976618898827	0.17490494296577946
0.00027908337099788406	0.03560431100846805	0.046886555243307204	0.06507850568489443	0.07278415015641293	0.08739583333333334	0.10552790149331936	0.12551462050036946	0.13470125451839252	0.1589268397801961	0.17903313416621403
0.0002824525460702889	0.04022324865280985	0.053098654045259576	0.06388738494856525	0.07382690302398331	0.09265625	0.1037463976945245	0.11854745064921356	0.14224962789708698	0.155478935459541	0.1732753938077132
0.0002858623947974087	0.0434949961508853	0.05028841887294779	0.05977260422306443	0.07153284671532846	0.08614583333333334	0.10075975897301545	0.11728069249445794	0.133000212630236	0.16355996121107638	0.18859315589353612
0.0002893134082033519	0.03964588144726713	0.0471823694719716	0.06702761234434218	0.07340980187695516	0.08692708333333334	0.10715221378045585	0.11569724480101341	0.14639591749946843	0.1654994073914449	0.18316132536664856
0.0002928060832400124	0.037528868360277134	0.04925306907262239	0.06540335679480239	0.0786235662148071	0.09015625	0.10369400052397171	0.1213976564974137	0.1443759302572826	0.16032755091046225	0.18229223248234655
0.0002963409228586302	0.03887605850654349	0.05709214613222896	0.06128857606930157	0.07455683003128259	0.09140625	0.10275085145402148	0.12414229916605088	0.14458856049330215	0.1719642279926732	0.18881042911461163
0.0002999184360822198	0.04387990762124711	0.04925306907262239	0.06670276123443422	0.07695516162669447	0.09072916666666667	0.11129159025412627	0.12699250501425102	0.1459706570274293	0.16345221420105593	0.17979359043997828
0.0003035391380788668	0.035989222478829866	0.04999260464428339	0.06334596643205198	0.06788321167883211	0.0934375	0.10233167408959916	0.1267813786551251	0.139804380182862	0.16377545523111733	0.18891906572514938
0.00030720355023591524	0.044649730561970746	0.05398609673125277	0.06085544125609096	0.08342022940563086	0.09432291666666667	0.10662824207492795	0.12657025229599916	0.15256219434403573	0.1665768774916496	0.1915263443780554
0.00031091220023504745	0.03521939953810624	0.046886555243307204	0.061938278289117486	0.07695516162669447	0.09473958333333334	0.11239193083573487	0.12783701045075477	0.1493727408037423	0.17325719211291887	0.19967409016838675
0.0003146656221282729	0.04311008468052348	0.04984469752995119	0.06486193827828912	0.0735140771637122	0.09546875	0.11286350537070998	0.13153172173545868	0.1438443546672337	0.17724383148367634	0.20032590983161325
0.0003184643564148296	0.03887605850654349	0.051471675787605385	0.06962642122360585	0.08143899895724713	0.09557291666666666	0.10966727796698979	0.12899820542594742	0.15288113969806508	0.1708867578924685	0.18957088538837588
0.0003223089501190191	0.04214780600461894	0.053098654045259576	0.0676773145641581	0.07580813347236705	0.09369791666666667	0.113859051611213	0.13490974348147367	0.15277482458005529	0.17573537334338973	0.19587180879956545
0.0003261999568689777	0.045804464973056194	0.05724005324656116	0.06442880346507851	0.07831074035453597	0.09515625	0.11265391668849882	0.1294204581441993	0.1550074420582607	0.17982975972416765	0.20119500271591526
0.00033013793697640227	0.04503464203233257	0.057831681703889956	0.06735246345425014	0.08342022940563086	0.09578125	0.11684569033272203	0.12815369998944368	0.1544758664682118	0.17099450490248896	0.1997827267789245
0.0003341234575172325	0.04426481909160893	0.06049400976186955	0.07038440714672442	0.08467153284671533	0.09541666666666666	0.11621692428608855	0.13469861712234774	0.15798426536253454	0.18133821786445425	0.19674090168386746
0.00033815709241331307	0.042725173210161664	0.05842331016121875	0.07395776935571197	0.08258602711157456	0.09770833333333333	0.12192821587634267	0.1358598120975404	0.15075483733786946	0.17648960241353304	0.1989136338946225
0.0003422394225150394	0.04561200923787529	0.05975447419020855	0.06865186789388197	0.08373305526590198	0.10333333333333333	0.11983232905423107	0.13955452338224428	0.1537316606421433	0.1834931580648637	0.2042368278109723
0.00034637103568500074	0.0481139337952271	0.05428191095991717	0.0660530590146183	0.08759124087591241	0.10057291666666666	0.11888917998428085	0.1354375593792885	0.1560705932383585	0.1823079409546385	0.2124932102118414
0.0003505525268826324	0.049268668206312545	0.060937731104866145	0.07179209528965891	0.08550573514077164	0.10052083333333334	0.11988472622478386	0.1460994405151483	0.1549011269402509	0.1781058075638401	0.21173275393807714
0.00035478449824989324	0.04907621247113164	0.06374796627717794	0.07374120194910666	0.08592283628779979	0.10385416666666666	0.12842546502488866	0.1428269819486963	0.15596427812034871	0.18144596487447473	0.21890277023356872
0.00035906755919797224	0.04387990762124711	0.05931075284721195	0.06832701678397402	0.08821689259645464	0.10375	0.12035630075975898	0.1491607727224744	0.16532000850520945	0.18651007434543693	0.21086366105377513
0.0003634023264950478	0.04695919938414165	0.05679633190356456	0.07060097455332973	0.0886339937434828	0.1028125	0.11925596017815038	0.1377599493296738	0.165532638741229	0.18834177351578493	0.21466594242259643
0.0003677894243551006	0.042532717474980754	0.05886703150421535	0.07255008121277748	0.08654848800834203	0.108125	0.12355252816347917	0.14335479784651114	0.16415054220710185	0.19114319577631722	0.21662140141227593
0.00037222948452780396	0.04734411085450346	0.05413400384558497	0.0734163508391987	0.08936392075078206	0.10354166666666667	0.12035630075975898	0.1431436714873852	0.16882840739953223	0.20245663182846677	0.21607821835958718
0.0003767231463894947	0.05003849114703618	0.06226889513385594	0.0731997834325934	0.08550573514077164	0.10666666666666667	0.12784909614880796	0.14842183046553362	0.16882840739953223	0.19103544876629674	0.21879413362303096
0.0003812710570352465	0.04888375673595073	0.05916284573287975	0.0828370330265295	0.09155370177267988	0.10635416666666667	0.12680115273775217	0.1441993032830149	0.17914097384648098	0.19426785906691088	0.2193373166757197
0.00038587387137205064	0.049846035411855276	0.06463540896317113	0.07774769897130482	0.09290928050052137	0.10651041666666666	0.13041655750589468	0.14388261374432598	0.17329364235594302	0.19954746255791403	0.22596414991852254
0.00039053225221312595	0.04753656658968437	0.05724005324656116	0.07439090416892258	0.0908237747653806	0.11171875	0.12832067068378308	0.1465216932334002	0.17191154582181586	0.19372912401680853	0.23737099402498643
0.00039524687037336255	0.04907621247113164	0.05753586747522556	0.07904710341093665	0.08925964546402503	0.10848958333333333	0.12905423107152214	0.14863295682465955	0.17924728896449074	0.20665876521926516	0.2193373166757197
0.0004000184047659232	0.05023094688221709	0.06286052359118474	0.07255008121277748	0.09530761209593326	0.10927083333333333	0.13146450091695047	0.15475562123931172	0.1705294492876887	0.2068742592393061	0.22998370450841935
0.00040484754250000483	0.05023094688221709	0.058275403046886554	0.08045479155387114	0.09186652763295099	0.11265625	0.12952580560649726	0.15707801118969703	0.17648309589623645	0.20622777717918328	0.24063009234111896
0.0004097349789797868	0.05234795996920708	0.0693684366218015	0.0750406063887385	0.0948905109489051	0.11203125	0.13073094052921141	0.16277842288609734	0.18243674250478417	0.2022411378084258	0.23715372080391092
0.0004146814180045669	0.05234795996920708	0.06848099393580831	0.07839740119112074	0.09582898852971845	0.11364583333333333	0.13151689808750328	0.15665575847144517	0.18349989368488198	0.201594655748303	0.2300923411189571
0.0004196875718701129	0.052732871439568896	0.06581866587782872	0.08023822414726584	0.09478623566214807	0.11479166666666667	0.13256484149855907	0.15697244801013407	0.17977886455453965	0.21409330891067774	0.2275936990765888
0.0004247541614712315	0.052925327174749806	0.0696642508504659	0.07449918787222523	0.10145985401459855	0.11901041666666666	0.13539428870840975	0.1481051409268447	0.18881564958537103	0.20105592069820064	0.23845736013036392
0.00042988191640558104	0.05138568129330254	0.0692205295074693	0.08229561451001624	0.09718456725755996	0.11479166666666667	0.1335603877390621	0.15802807980576375	0.1873272379332341	0.21517077901088244	0.2479087452471483
0.0004350715750787321	0.05061585835257891	0.06611448010649312	0.078938819707634	0.09760166840458812	0.11505208333333333	0.13712339533665183	0.15665575847144517	0.180097809908569	0.21484753798082104	0.24660510592069526
0.0004403238848105022	0.05369515011547344	0.06685401567815412	0.07991337303735788	0.09030239833159541	0.11489583333333334	0.1415247576630862	0.16045603293571203	0.1861577716351265	0.21010666953992027	0.23215643671917435
0.00044563960194256795	0.050808314087759814	0.0692205295074693	0.07991337303735788	0.10198123044838374	0.11895833333333333	0.1452973539428871	0.16309511242478625	0.1866893472251754	0.2188341773515785	0.25377512221618687
0.00045101949194738277	0.05484988452655889	0.06641029433515752	0.08402815376285869	0.10020855057351408	0.12130208333333334	0.13864291328268274	0.16731763960730497	0.18296831809483308	0.2115073806701864	0.25040738728951656
0.000456464329538403	0.05831408775981524	0.06226889513385594	0.08565240931239848	0.1	0.12072916666666667	0.1393764736704218	0.16383405468172701	0.19955347650435892	0.22745393815321624	0.24160782183595872
0.0004619748987816513	0.057736720554272515	0.0738056500517675	0.08911748781808337	0.10959332638164755	0.12057291666666667	0.14545454545454545	0.16700095006861607	0.19561981713799703	0.22163559961211077	0.25801195002715915
0.00046755199320862024	0.04849884526558892	0.07439727850909629	0.08641039523551705	0.10656934306569343	0.12369791666666667	0.14807440398218497	0.17111791407157184	0.19030406123750798	0.2242215278526021	0.25909831613253664
0.0004731964159305453	0.06254811393379522	0.07424937139476409	0.0828370330265295	0.10698644421272159	0.12677083333333333	0.14356824731464501	0.16879552412118654	0.19391877524984052	0.23003986639370758	0.2538837588267246
0.00047890897975405133	0.05985373364126251	0.07632007099541488	0.0865186789388197	0.10583941605839416	0.12416666666666666	0.14650248886560127	0.17576269397234245	0.20114820327450564	0.23628919297489495	0.25964149918522544
0.0004846905072982011	0.06043110084680523	0.07498890696642509	0.08803465078505684	0.10771637122002085	0.12671875	0.1447733822373592	0.1722791090467645	0.19827769508824156	0.22734619114319576	0.25942422596414993
0.0004905418311129505	0.05831408775981524	0.07543262830942168	0.09117487818083378	0.10969760166840459	0.13057291666666668	0.14592611998952057	0.18082972659136493	0.19498192642993833	0.232194806594117	0.26387832699619773
0.000496463793799041	0.05061585835257891	0.0702558793077947	0.08868435300487276	0.10959332638164755	0.12614583333333335	0.14791721247052658	0.1685843977620606	0.19540718690197745	0.2365046869949359	0.263335143943509
0.0005024572481293316	0.06351039260969978	0.0714391362224523	0.08695181375203032	0.11115745568300313	0.13109375	0.1532093266963584	0.17745170484534994	0.2018924091005741	0.22465251589268398	0.26268332428028246
0.0005085230571716037	0.061585835257890686	0.0735098358231031	0.08944233892799133	0.10792492179353493	0.12989583333333332	0.15420487293686141	0.17840177346141667	0.2085902615351903	0.23338002370434222	0.266376969038566
0.00051466209441284	0.06832178598922248	0.07454518562342849	0.08716838115863562	0.11386861313868613	0.13135416666666666	0.14927953890489915	0.17987965797529823	0.20986604295130767	0.23273354164421936	0.2695274307441608
0.0005208752438850126	0.061393379522709776	0.07558053542375388	0.0899837574445046	0.10907194994786236	0.13322916666666668	0.15729630599947603	0.18272986382349837	0.21454390814373803	0.24243077254606185	0.2772406300923411
0.000527163400292381	0.057929176289453425	0.0732140215944387	0.09171629669734704	0.11345151199165798	0.13833333333333334	0.15493843332460047	0.18558006967169852	0.20433765681479907	0.24361598965628703	0.2727865290602933
0.0005335274691403347	0.06543494996150885	0.08120100576837747	0.09377368706009745	0.11668404588112617	0.13427083333333334	0.15666753995284255	0.18146310566874274	0.20603869870295555	0.24814136407714685	0.2763715372080391
0.0005399683668657839	0.0617782909930716	0.0698121579647981	0.09009204114780725	0.11345151199165798	0.13916666666666666	0.16148807964369924	0.19244167634329146	0.20773974059111205	0.24318500161620515	0.27919608908202065
0.0005464870209691322	0.06408775981524249	0.07720751368140807	0.09593936112615051	0.11637122002085505	0.13401041666666666	0.15802986638721508	0.18589675921038742	0.2120986604295131	0.25202025643788384	0.2788701792504074
0.0005530843701478336	0.06254811393379522	0.07424937139476409	0.09669734704926909	0.11397288842544318	0.13682291666666666	0.1622216400314383	0.18790245962208382	0.21496916861577717	0.25202025643788384	0.2707224334600761
0.0005597613644315706	0.061585835257890686	0.07750332791007247	0.09788846778559827	0.11626694473409802	0.1353125	0.16311239193083574	0.19244167634329146	0.22156070593238358	0.25126602736774056	0.288647474198805
0.0005665189653190586	0.06735950731331794	0.08475077651235025	0.08976719003789929	0.12075078206465067	0.139375	0.17091957034320146	0.18843027551989866	0.21379970231766957	0.24814136407714685	0.28853883758826726
0.0005733581459165016	0.06274056966897613	0.07839077059606567	0.11099079588521928	0.11835245046923878	0.14067708333333334	0.16337437778359967	0.1937084344980471	0.21794599192005104	0.25191250942786336	0.29299293862031506
0.0005802798910777246	0.06755196304849885	0.08060937731104866	0.0969139144558744	0.12148070907194995	0.13994791666666667	0.16499869007073617	0.197297582603188	0.23453115032957686	0.2613942463096649	0.3030961434003259
0.0005872851975459907	0.0665896843725943	0.08563821919834344	0.10037899296155929	0.11824817518248175	0.14776041666666667	0.16688498821063663	0.20215348886308457	0.23059749096321497	0.2567611248787846	0.2937533948940793
0.0005943750740975377	0.0573518090839107	0.07750332791007247	0.09918787222523011	0.11960375391032325	0.14197916666666666	0.1653654702646057	0.19444737675498786	0.22857750372102914	0.2665661027906476	0.3062466051059207
0.0006015505416868393	0.06447267128560431	0.08652566188433664	0.09734704926908501	0.12252346193952034	0.14822916666666666	0.17301545716531308	0.20014778845138814	0.22974697001913671	0.2640879215601767	0.30950570342205325
0.0006088126335936288	0.07140107775211701	0.08253216979736726	0.09929615592853276	0.12481751824817518	0.14635416666666667	0.1701860099554624	0.20331468383827722	0.2243248990006379	0.27647882771253096	0.2999456816947311
0.0006161623955716883	0.07217090069284064	0.08475077651235025	0.09994585814834868	0.1246089676746611	0.14640625	0.17060518731988472	0.21049298004855907	0.2342122049755475	0.26053227022950115	0.3011406844106464
0.0006236008859994445	0.06986143187066975	0.08608194054134004	0.10730914997292908	0.12992700729927006	0.14411458333333332	0.17359182604139375	0.21059854322812202	0.23612587709972357	0.2766943217325719	0.3037479630635524
0.0006311291760323715	0.07178598922247884	0.08933589705664842	0.107958852192745	0.13096976016684045	0.15270833333333333	0.1734346345297354	0.204053626095218	0.2377206038698703	0.2735696584419782	0.32134709397066813
0.0006387483497572442	0.06408775981524249	0.08341961248336045	0.10438548998375745	0.12387904066736184	0.15291666666666667	0.17631647891013885	0.20489813153172173	0.24760790984477993	0.27594009266242864	0.31385116784356326
0.0006464595043482439	0.06947652040030793	0.08844845437065522	0.10665944775311316	0.1286757038581856	0.1528125	0.1824469478648153	0.2143988176923889	0.23112906655326387	0.2730309233918759	0.31950027159152633
0.0006542637502249577	0.06812933025404157	0.08297589114036386	0.10828370330265295	0.12627737226277372	0.15583333333333332	0.1776264081739586	0.20458144199303283	0.23846480969593875	0.28574507057429155	0.3088538837588267
0.0006621622112122764	0.06312548113933796	0.08475077651235025	0.10882512181916622	0.12992700729927006	0.15651041666666668	0.18270893371757926	0.21260424363981842	0.23803954922389964	0.2818661782135546	0.3265616512764802
0.000670156024702232	0.06966897613548884	0.08904008282798402	0.11055766107200866	0.13128258602711157	0.15713541666666667	0.1792507204610951	0.21376543861501107	0.2562194344035722	0.28466760047408685	0.3222161868549701
0.0006782463418177795	0.07621247113163972	0.09007543262830942	0.10546832701678398	0.12909280500521375	0.15447916666666667	0.1824469478648153	0.21080966958724798	0.2443121411864767	0.28455985346406637	0.3298207495926127
0.0006864343275785645	0.06909160892994612	0.09066706108563823	0.10774228478613969	0.1335766423357664	0.159375	0.19067330364160334	0.2213659875435448	0.25154156921114185	0.2895162159250081	0.3268875611080934
0.0006947211610686845	0.07409545804464973	0.09229403934329242	0.10969139144558744	0.13764337851929093	0.16114583333333332	0.19062090647105057	0.21197086456244063	0.2522857750372103	0.2931796142657041	0.3312330255296035
0.0007031080356064829	0.08063895304080061	0.09111078242863482	0.10990795885219275	0.13795620437956205	0.16302083333333334	0.1856431752685355	0.22347725113480418	0.2565383797576015	0.2925331322055813	0.3403585008147746
0.0007115961589163845	0.07929176289453425	0.10146428043188878	0.10763400108283704	0.12794577685088634	0.16864583333333333	0.18810584228451663	0.2221049298004856	0.25877099723580693	0.2983514707466868	0.33036393264530145
0.0007201867533028148	0.07159353348729793	0.09347729625795001	0.11423930698429886	0.13441084462982272	0.17151041666666667	0.19009693476552267	0.2244273197508709	0.2535615564533277	0.29802822971662535	0.34285714285714286
0.0007288810558262088	0.075635103926097	0.09258985357195681	0.1155387114239307	0.13795620437956205	0.16645833333333335	0.19549384333246006	0.22928322601076745	0.26142887518605146	0.3002909169270553	0.3425312330255296
0.0007376803184811549	0.08179368745188606	0.0959917172015974	0.11683811586356253	0.14139728884254432	0.16458333333333333	0.1936075451925596	0.2297054787290193	0.26057835424197323	0.3099881478288978	0.3389462248777838
0.0007465858083766792	0.0687066974595843	0.09258985357195681	0.12160259880887926	0.14264859228362878	0.16348958333333333	0.20225307833377	0.23371687955241213	0.2776950882415479	0.2982437237366663	0.3423139598044541
0.0007555988079187171	0.07332563510392609	0.09791450968791598	0.11792095289658906	0.137851929092805	0.17166666666666666	0.2001047943411056	0.23160561596115276	0.27206038698702956	0.3028768451675466	0.34448669201520915
0.0007647206149947755	0.07255581216320246	0.10057683774589558	0.1247428262046562	0.13931178310740355	0.16697916666666668	0.20817395860623528	0.2264330201625673	0.2751435254093132	0.3110656179291025	0.3420966865833786
0.0007739525431608373	0.08179368745188606	0.0958438100872652	0.12420140768814293	0.14515119916579772	0.17359375	0.20544930573749018	0.24184524437876068	0.2759940463533915	0.3116043529792048	0.34850624660510593
0.0007832959218305102	0.0802540415704388	0.09732288123058719	0.11932864103952355	0.1461939520333681	0.17380208333333333	0.20220068116321718	0.24638446109996834	0.2746119498192643	0.3221635599612111	0.3518739815317762
0.0007927520964664691	0.07217090069284064	0.10190800177488538	0.12344342176502436	0.14515119916579772	0.173125	0.20183390096934767	0.23540589042541962	0.2775887731235382	0.3161297274000647	0.35915263443780554
0.0008023224287742007	0.08314087759815242	0.10678893654784795	0.12409312398484028	0.148696558915537	0.17364583333333333	0.20937909352894943	0.23582814314367148	0.2797150754837338	0.3176381855403513	0.3782726778924498
0.0008120082968980963	0.07717474980754427	0.10457032983286496	0.1231185706551164	0.15881126173096977	0.17520833333333333	0.20848834162955202	0.24005067032619024	0.28120348713587073	0.3213015838810473	0.37914177077675176
0.0008218110956199016	0.0802540415704388	0.10279544446087857	0.12322685435841906	0.14264859228362878	0.17682291666666666	0.207492795389049	0.25060698828248706	0.27078460557091216	0.32615019933196854	0.3681694731124389
0.0008317322365595733	0.08237105465742879	0.10782428634817334	0.12669193286410396	0.1591240875912409	0.1821875	0.2111605973277443	0.24406207114958303	0.29449287688709336	0.32690442840211187	0.3661053775122216
0.000841773148378549	0.07736720554272518	0.10057683774589558	0.1282079047103411	0.16308654848800835	0.18270833333333333	0.2095362850406078	0.2503958619233611	0.2868381883903891	0.3325072729231764	0.36958174904942964
0.000851935276985483	0.09006928406466513	0.10738056500517675	0.12788305360043314	0.15641293013555788	0.18203125	0.22090647105056327	0.2538794468489391	0.29215394429087815	0.3186079086305355	0.3813145029875068
0.0008622200857444533	0.08102386451116243	0.10664102943351575	0.13091499729290743	0.1572471324296142	0.17880208333333333	0.21938695310453235	0.2578908476723319	0.29109079311078034	0.3416657687749165	0.38479087452471483
0.0008726290556856951	0.09353348729792148	0.10812010057683774	0.13567948023822415	0.1553701772679875	0.185	0.22410269845428346	0.24934023012773146	0.2896023814586434	0.339726322594548	0.3741444866920152
0.000883163685718865	0.08641262509622787	0.10116846620322438	0.1337303735787764	0.16006256517205422	0.19119791666666666	0.22735132302855646	0.2619022484957247	0.30119072932170954	0.35103975864669756	0.3856599674090168
0.0008938254928488935	0.08583525789068515	0.11211359266380713	0.13243096913914457	0.15662148070907195	0.19036458333333334	0.22247838616714696	0.27182518737464373	0.30289177120986605	0.33886434651438424	0.4006518196632265
0.0009046160123944292	0.08602771362586605	0.11152196420647834	0.13059014618299947	0.1662148070907195	0.195625	0.22169242860885513	0.25767972131320593	0.30310440144588563	0.34705311927594007	0.3919608908202064
0.0009155367982089338	0.09449576597382602	0.10353498003253957	0.1332972387655658	0.15745568300312826	0.19161458333333334	0.2249934503536809	0.26644146521693235	0.30438018286200297	0.34101928671479365	0.3981531776208582
0.0009265894229044364	0.09468822170900693	0.10723265789084455	0.13383865728207905	0.16058394160583941	0.19197916666666667	0.22237359182604138	0.26369682254829513	0.31129066553263873	0.35524189203749595	0.4086909288430201
0.0009377754780779907	0.09141647421093149	0.10738056500517675	0.13286410395235518	0.16475495307612095	0.19734375	0.23552528163479172	0.27214187691333264	0.3132043376568148	0.3696799913802392	0.39695817490494295
0.0009490965745408727	0.08910700538876058	0.11625499186510871	0.13806172171088252	0.16569343065693432	0.19984375	0.23652082787529474	0.28744853794996306	0.320859026153519	0.35782782027798726	0.4142313959804454
0.0009605543425505347	0.08545034642032333	0.11433219937879012	0.13773687060097456	0.17799791449426486	0.19786458333333334	0.23552528163479172	0.2800591153805553	0.3115032957686583	0.35718133821786446	0.41260184682237916
0.0009721504320453706	0.09083910700538876	0.10974707883449195	0.13871142393069844	0.172992700729927	0.20671875	0.2292376211684569	0.2815369998944368	0.32256006804167553	0.3662320870595841	0.40771319934818034
0.0009838865128823041	0.09353348729792148	0.10841591480550214	0.13892799133730374	0.17038581856100105	0.20614583333333333	0.23641603353418916	0.2800591153805553	0.31458643419094195	0.36752505117982975	0.4260727865290603
0.0009957642750772577	0.09699769053117784	0.12276290489572549	0.14759068760151597	0.1743482794577685	0.2046875	0.2361540476814252	0.284281642563074	0.3204337656814799	0.3638616528391337	0.42411732753938075
0.0010077854290485105	0.10585065434949961	0.11374057092146132	0.13524634542501354	0.17466110531803963	0.20765625	0.23804034582132566	0.28164256307399976	0.31192855624069743	0.37377437776101713	0.41857686040195546
0.0010199517058630085	0.09776751347190146	0.1195089483804171	0.1429344883595019	0.1778936392075078	0.21026041666666667	0.248938957296306	0.27974242584186637	0.33372315543270253	0.37452860683116046	0.42900597501357957
0.0010322648574856352	0.09526558891454966	0.1168466203224375	0.14759068760151597	0.17924921793534931	0.21229166666666666	0.24668587896253602	0.29050987015728913	0.3321284286625558	0.39252235750457926	0.4344378055404671
0.0010447266570315027	0.09526558891454966	0.1171424345511019	0.1466161342717921	0.17924921793534931	0.21213541666666666	0.24982970919570344	0.30096062493402304	0.3385073357431427	0.38379484969292105	0.4459532862574688
0.0010573388990212783	0.08987682832948422	0.1175861558940985	0.14932322685435842	0.17570385818561002	0.2034375	0.2425988996594184	0.29283226010767444	0.3332978949606634	0.3854110548432281	0.43356871265616514
0.0010701033996396044	0.10277136258660508	0.1187694128087561	0.1541959935029778	0.1767466110531804	0.2153125	0.2556981922976159	0.3000105563179563	0.3317031681905167	0.40286607046654455	0.44225964149918523
0.001083021996996625	0.09526558891454966	0.12202336932406449	0.15430427720628045	0.18133472367049008	0.20973958333333334	0.2543882630337962	0.29863823498363773	0.3405273229853285	0.3849800668031462	0.4347637153720804
0.0010960965513926852	0.1100846805234796	0.11640289897944091	0.14780725500812128	0.18237747653806047	0.21744791666666666	0.25140162431228713	0.30085506175446003	0.3444609823516904	0.40846891498760907	0.45801195002715916
0.0011093289455862089	0.10623556581986143	0.1196568554947493	0.15571196534921494	0.17737226277372262	0.21765625	0.25947078857741684	0.3070832893486752	0.34818201148203276	0.395431526775132	0.45942422596414995
0.0011227210850648275	0.1031562740569669	0.12853128235468125	0.16145100162425555	0.19249217935349322	0.2240625	0.26303379617500655	0.31647841232977936	0.34254731022751433	0.4137485184786122	0.46398696360673547
0.0011362748983197658	0.10758275596612779	0.13415175269930485	0.1592853275582025	0.1830031282586027	0.21864583333333334	0.27215090385119206	0.30792779478517895	0.361152455879226	0.41245555435836656	0.47300380228136885
0.0011499923371235557	0.10508083140877598	0.12646058275403047	0.14899837574445046	0.18696558915537018	0.22291666666666668	0.2610951008645533	0.30359970442309725	0.3508398894322773	0.4077146859174658	0.47626290059750137
0.0011638753768110867	0.10411855273287143	0.13282058867031504	0.16697347049269085	0.1884254431699687	0.22458333333333333	0.26717317264867696	0.3132059537633273	0.35445460344460983	0.4104083611679776	0.48028245518739815
0.0011779260165640658	0.10642802155504234	0.13178523886998963	0.15549539794260964	0.19687174139728883	0.22744791666666667	0.27000261985852764	0.3120447587881347	0.364554539655539	0.4065294688072406	0.5009234111895708
0.001192146279698895	0.11335642802155504	0.13385593847064045	0.15690308608554412	0.19468196037539104	0.23635416666666667	0.26659680377259626	0.31193919560857175	0.36721241760578355	0.42129080918004524	0.48517110266159696
0.0012065382139580404	0.11143187066974596	0.13001035349800324	0.15722793719545208	0.19635036496350364	0.23307291666666666	0.27089337175792505	0.31447271191808296	0.37603657240059535	0.43131128111194916	0.485605649103748
0.001221103891804903	0.11066204772902233	0.13267268155598283	0.16827287493232268	0.19718456725755995	0.23942708333333335	0.27739062090647104	0.3264013512086984	0.381564958537104	0.43163452214201053	0.48962520369364476
0.001235845410722264	0.10431100846805234	0.13548291672829463	0.16599891716296697	0.21553701772679876	0.23265625	0.2824731464500917	0.3264013512086984	0.37837550499681055	0.4410085120137916	0.47897881586094515
0.001250764893514319	0.11066204772902233	0.13267268155598283	0.17065511640498104	0.18581856100104274	0.23635416666666667	0.27796698978255174	0.3227066399239945	0.37709972358069316	0.43626764357289083	0.4844106463878327
0.0012658644886123737	0.10816012317167052	0.1381452447862742	0.1670817541959935	0.20114702815432742	0.240625	0.2787529473408436	0.33801330096062493	0.37997023176695727	0.44273246417411916	0.49831613253666485
0.0012811463703842113	0.11123941493456505	0.140215944386925	0.16924742826204656	0.20667361835245046	0.25354166666666667	0.29174744563793553	0.337696611421936	0.37826918987880076	0.4465036095248357	0.508745247148289
0.0012966127394472172	0.09719014626635873	0.13296849578464723	0.16762317271250676	0.2032325338894682	0.24515625	0.2919570343201467	0.34466378127309194	0.37550499681054644	0.43314298028229714	0.5193916349809886
0.00131226582298526	0.10931485758275597	0.14790711433219939	0.17152138603140227	0.2118873826903024	0.2465625	0.2984542834686927	0.33062387839121715	0.3933659366361897	0.4522142010559207	0.5107007061379685
0.0013281078750694197	0.12220939183987682	0.140955479958586	0.17747698971304818	0.20281543274244004	0.23942708333333335	0.29122347393240766	0.3404412540905732	0.39942589836274717	0.45436914125633016	0.5246061922868006
0.00134414117698257	0.11989992301770593	0.14982990681851796	0.17953438007579858	0.2091762252346194	0.25067708333333333	0.29064710505632696	0.3401245645518843	0.3842228364873485	0.4722551449197285	0.5180879956545356
0.0013603680375478939	0.12278675904541955	0.1427303653305724	0.17141310232809961	0.21626694473409802	0.2540625	0.29478648152999737	0.3492029979942996	0.40027641930682545	0.46320439607800884	0.5184139054861489
0.0013767907934613508	0.11874518860662048	0.1445052507025588	0.1750947482403898	0.2140771637122002	0.25953125	0.30322242598899657	0.3518420774833738	0.40569849032532423	0.4710699278095033	0.5324280282455187
0.0013934118096281733	0.11046959199384142	0.15160479219050435	0.18126691932864103	0.21710114702815433	0.25447916666666665	0.3066806392454807	0.3425525176818326	0.4211141824367425	0.4624501670078655	0.5386203150461706
0.001410233479503408	0.12432640492686682	0.1396243159295962	0.1834325933946941	0.22179353493222106	0.25645833333333334	0.30736180246266703	0.35902037369365564	0.4145226451201361	0.47656502532054734	0.5370994024986421
0.0014272582254365878	0.11759045419553503	0.14953409258985356	0.18267460747157552	0.22085505735140773	0.2654166666666667	0.3053183128111082	0.354586720152011	0.40782479268551985	0.483784074991919	0.555024443237371
0.0014444884990205433	0.11528098537336412	0.147611300103535	0.18332430969139143	0.2110531803962461	0.2665104166666667	0.31134398742467906	0.3598648791301594	0.41749946842440994	0.4726861329598104	0.5543726235741445
0.001461926781444447	0.12548113933795227	0.15101316373317555	0.18332430969139143	0.22210636079249219	0.2665104166666667	0.3137542572701074	0.36450965903093	0.41792472889644905	0.4786122185109363	0.551982618142314
0.0014795755838510989	0.1256735950731332	0.15840851944978554	0.1842988630211153	0.2334723670490094	0.2708333333333333	0.3149593921928216	0.3707378866251452	0.4271741441633	0.49197284775347483	0.5482889733840304
0.0014974374476985457	0.11893764434180139	0.14909037124685698	0.1924201407688143	0.2240875912408759	0.26286458333333335	0.3229761592873985	0.37316583975509343	0.4288751860514565	0.4950975110440685	0.5543726235741445
0.0015155149451260442	0.13260200153964588	0.15367549179115517	0.19014618299945857	0.22210636079249219	0.2749479166666667	0.32302855645795125	0.3886836271508498	0.43100148841165214	0.499084150414826	0.5633894622487778
0.001533810679324463	0.12220939183987682	0.15426712024848396	0.18494856524093123	0.22950990615224193	0.270625	0.3334555933979565	0.37802174601498995	0.4366361896661705	0.5065186941062385	0.5715372080391092
0.0015523272849111436	0.12509622786759045	0.15471084159148055	0.19036275040606387	0.23441084462982273	0.27567708333333335	0.325596017815038	0.37612160878285655	0.44939400382734424	0.5073806701864023	0.5839217816404129
0.0015710674283092845	0.1262509622786759	0.1669871320810531	0.1954520844612886	0.23670490093847757	0.27578125	0.3367042179722295	0.38382772089095324	0.4434403572187965	0.49962288546492833	0.5853340575774035
0.0015900338081319208	0.13471901462663588	0.1618103830794261	0.19025446670276122	0.23722627737226276	0.2821875	0.32674875556719934	0.3932228438720574	0.44312141186476717	0.5191250942786337	0.601303639326453
0.0016092291555705183	0.13125481139337952	0.15293595621949416	0.1993502977801841	0.24369134515119917	0.2822395833333333	0.33471312549122345	0.3906893275625462	0.4479055921752073	0.5274216140502102	0.5837045084193373
0.0016286562347882806	0.12451886066204773	0.16935364591036828	0.2046561992420141	0.24379562043795622	0.28583333333333333	0.3335079905685093	0.40399028818748023	0.46502232617478206	0.5226807456093093	0.5944595328625747
0.0016483178433181827	0.1264434180138568	0.16328945422274813	0.19902544667027613	0.2383733055265902	0.29302083333333334	0.33219806130468954	0.3932228438720574	0.4574739527960876	0.5351793987716841	0.6020640956002172
0.0016682168124658309	0.12663587374903773	0.17068480993935808	0.19480238224147267	0.23712200208550574	0.29401041666666666	0.3426250982446948	0.4016678982370949	0.46162024239846905	0.5313005064109471	0.6236827810972297
0.001688356007717165	0.13356428021555042	0.1675787605383819	0.20660530590146184	0.24171011470281542	0.28765625	0.3549908304951533	0.40916288398606565	0.4796938124601318	0.524189203749596	0.6135795763172189
0.0017087383291511053	0.14337952270977675	0.17645318739831387	0.20703844071467245	0.24953076120959333	0.30083333333333334	0.3527377521613833	0.39681199197719835	0.4792685519880927	0.5434759185432604	0.61401412275937
0.0017293667118571557	0.14434180138568128	0.17245969531134447	0.20682187330806714	0.2502606882168926	0.30244791666666665	0.35436206444851975	0.41760793835110316	0.48586008930469915	0.5469238228639155	0.626181423139598
0.0017502441263580752	0.13625866050808313	0.1720159739683479	0.20725500812127776	0.2526590198123045	0.30515625	0.3517422059208803	0.40578486224005067	0.47576015309376996	0.5641633444671911	0.6294405214557306
0.001771373579037625	0.13202463433410316	0.17763644431297146	0.19902544667027613	0.256725755995829	0.30171875	0.35991616452711556	0.4210915232766811	0.48745481607484586	0.5534963904751643	0.6337859858772407
0.001792758112573506	0.14318706697459585	0.1723117881970123	0.21277747698971305	0.2497393117831074	0.3025	0.36625622216400316	0.42183046553362186	0.4880927067829045	0.5691197069281327	0.6349809885931559
0.0018144008063754968	0.12779060816012316	0.16284573287975151	0.21743367623172713	0.26173096976016685	0.31026041666666665	0.3676709457689285	0.4227805341496886	0.49404635339145225	0.5598534640663722	0.6506246605105921
0.0018363047770289071	0.12933025404157045	0.17911551545629345	0.2085544125609096	0.26277372262773724	0.31171875	0.36520827875294737	0.41433547978465113	0.49702317669572615	0.5738605753690335	0.6487778381314503
0.0018584731787433578	0.1468437259430331	0.1720159739683479	0.2167839740119112	0.2508863399374348	0.31317708333333333	0.36788053445113966	0.444737675498786	0.488836912608973	0.5873289516215925	0.6584464964693102
0.0018809092038070063	0.14934565050038492	0.18296110042893063	0.21386031402273958	0.26611053180396244	0.32171875	0.37521613832853024	0.4384038847250079	0.5109504571550074	0.5786014438099343	0.6727865290602933
0.001903616083046228	0.1379907621247113	0.189912734802544	0.22447211694639957	0.26548488008342025	0.31317708333333333	0.3753733298401886	0.43861501108413387	0.5146714862853498	0.5922853140825343	0.6906029331884845
0.0019265970862908743	0.1418398768283295	0.17526993048365627	0.22847861396859773	0.26777893639207506	0.3225	0.37521613832853024	0.46036102607410534	0.520837763129917	0.6067234134252775	0.6803910917979359
0.0019498555228451206	0.14761354888375675	0.18162993639994085	0.22306442880346508	0.2718456725755996	0.3215104166666667	0.37914592611998954	0.44463211231922306	0.5072294280246651	0.5985346406637215	0.6887561108093427
0.001973394741964025	0.14607390300230946	0.1888773850022186	0.22284786139685978	0.26652763295099063	0.33619791666666665	0.3909352894943673	0.4655336218726908	0.526685094620455	0.6196530546277341	0.6773492667028789
0.0019972181333358127	0.14992301770592764	0.189173199230883	0.23183540877097997	0.27570385818561	0.33130208333333333	0.38375687712863504	0.4596220838171646	0.530087178396768	0.613942463096649	0.6846279196089082
0.002021329127570012	0.14819091608929946	0.18044667948528323	0.24407146724417975	0.2732012513034411	0.33119791666666665	0.3926643961226094	0.47239522854428373	0.5260472039123963	0.6127572459864239	0.6939706681151548
0.0020457311966914533	0.1601231716705158	0.19375831977518118	0.22988630211153221	0.28154327424400416	0.33578125	0.3962274037201991	0.4458988704739787	0.5643206463959175	0.6171748733972632	0.7072243346007605
0.0020704278546402606	0.15204003079291764	0.19612483360449637	0.22436383324309692	0.2869655891553702	0.33380208333333333	0.39276919046371495	0.4608888419719202	0.5456091856261961	0.6249326581187372	0.7127648017381858
0.0020954226577778504	0.1541570438799076	0.1871024996302322	0.23389279913373037	0.29228362877997915	0.3374479166666667	0.39774692166623005	0.4761955030085506	0.5434828832660005	0.6366770822109686	0.7264530146659425
0.00212071920539907	0.1583910700538876	0.20559088892175714	0.24331348132106118	0.2989572471324296	0.34510416666666666	0.4074403982184962	0.47978465111369156	0.559217520731448	0.6266566102790647	0.7202607278652906
0.0021463211402504854	0.153387220939184	0.19789971897648276	0.24353004872766648	0.2867570385818561	0.35088541666666667	0.40607807178412364	0.4864351314261586	0.5497554752285775	0.6313974787199655	0.7192829983704508
0.00217223214905496	0.1651270207852194	0.195089483804171	0.2425554953979426	0.2921793534932221	0.35348958333333336	0.42509824469478646	0.48379605193708436	0.554858600893047	0.6461588190927702	0.7369907658881043
0.0021984559630425313	0.1653194765204003	0.20633042449341812	0.24796968056307525	0.2989572471324296	0.35541666666666666	0.4288708409745874	0.49878602343502587	0.5750584733149053	0.6428186617821355	0.733623030961434
0.002224996358487733	0.16127790608160122	0.20189321106345215	0.25046020573903627	0.2879040667361835	0.35015625	0.42216400314383024	0.4996305288715296	0.5738890070167978	0.6622131235858205	0.7479630635524172
0.002251857157253367	0.15762124711316397	0.20248483952078095	0.2515430427720628	0.3102189781021898	0.3564583333333333	0.42729892585800366	0.4994194025124037	0.570380608122475	0.6657687749164961	0.7583921781640413
0.002279042227340875	0.15916089299461125	0.20396391066410294	0.25370871683811586	0.29708029197080293	0.36453125	0.41781503798794867	0.49720257574158133	0.5879226025940889	0.6758969938584204	0.7713199348180336
0.0023065554834473226	0.17013086989992302	0.19775181186215057	0.25858148348673526	0.308133472367049	0.3690104166666667	0.43547288446423893	0.4937189908160034	0.5866468211779715	0.6740652946880724	0.7691472026072786
0.002334400887529135	0.16820631254811394	0.20455553912143173	0.24168922577152138	0.3064650677789364	0.3653645833333333	0.43437254388263036	0.5105035363665154	0.5971720178609399	0.6771899579786661	0.7916349809885932
0.002362582449372614	0.17551963048498845	0.2152048513533501	0.2563075257173795	0.3144942648592284	0.3740104166666667	0.43961226093790934	0.5054365037474928	0.604401445885605	0.7068203857342958	0.7972840847365562
0.002391104227171367	0.17013086989992302	0.2153527584676823	0.25511640498105037	0.3075078206465068	0.3840625	0.4462667015981137	0.5153594426264119	0.6098235169041037	0.6939984915418597	0.7843563280825638
0.0024199703281106784	0.1651270207852194	0.2175713651826653	0.26616134271792097	0.32095933263816473	0.3770833333333333	0.4472098506680639	0.5203209120658714	0.6021688284073995	0.6885033940308156	0.8045627376425856
0.0024491849089589685	0.1768668206312548	0.20795740275107233	0.26128857606930156	0.3194994786235662	0.38125	0.4627194131516898	0.525071255146205	0.6032319795874973	0.7147936644758108	0.800434546442151
0.0024787521766663585	0.17436489607390301	0.21195089483804172	0.27190037899296154	0.3166840458811262	0.3868229166666667	0.45082525543620644	0.5244378760688272	0.6273655113757176	0.712099989225299	0.8224877783813145
0.0025086763889704926	0.1747498075442648	0.2200857861263127	0.26063887384948564	0.3307612095933264	0.38671875	0.4474718365208279	0.5479784651113692	0.6229002764193068	0.7163021226160974	0.8310700706137969
0.0025389618550096544	0.1716705157813703	0.22570625647093626	0.27276664861938277	0.34212721584984357	0.39114583333333336	0.46203824993450354	0.5406946057215243	0.6269402509036786	0.7395754767805194	0.8225964149918522
0.0025696129359432823	0.18302540415704388	0.2194941576689839	0.26984298863021117	0.33305526590198126	0.3975	0.4762902803248625	0.5347830676659981	0.6284286625558154	0.739036741730417	0.8483432916892993
0.0026006340455800013	0.1768668206312548	0.22215648572696348	0.27287493232268545	0.33034410844629825	0.39765625	0.4700550170290804	0.5478729019318062	0.6426748883691261	0.7203965089968754	0.8508419337316676
0.0026320296510131984	0.17128560431100848	0.22348764975595325	0.2846778559826746	0.32836287799791447	0.40098958333333334	0.4766046633481792	0.5599071044019845	0.6455453965553902	0.7376360306001508	0.8439978272677893
0.0026638042732643123	0.17705927636643573	0.22896021298624464	0.27742284786139687	0.3465067778936392	0.39739583333333334	0.4879748493581347	0.5517787395756361	0.6609610886668085	0.7609093847645728	0.8671374253123303
0.0026959624879338505	0.18321785989222478	0.22467090667061085	0.2734163508391987	0.3347236704900938	0.41380208333333335	0.48283992664396125	0.5572680249129104	0.6637252817350627	0.7520741299428941	0.890385659967409
0.0027285089258602987	0.19091608929946113	0.23532021890252922	0.27623172712506766	0.340563086548488	0.41479166666666667	0.4885512182342154	0.5769027763116225	0.6497980012757815	0.7748087490572136	0.8667028788701793
0.0027614482737869546	0.1922632794457275	0.2333974264162106	0.2773145641580942	0.3434827945776851	0.42192708333333334	0.49159025412627716	0.5745803863612372	0.6752073144801191	0.7685594224760263	0.8810429114611624
0.0027947852750368437	0.18321785989222478	0.2363555687028546	0.2938819707634001	0.34640250260688216	0.4165625	0.4947864815299974	0.5877757838066082	0.6827556878588136	0.7805193405882986	0.8992938620315046
0.002828524730195748	0.19996150885296382	0.23472859044520042	0.29561451001624256	0.35891553701772677	0.42270833333333335	0.5091433062614619	0.5942151377599493	0.6864767169891559	0.7937722228208167	0.9116784356328083
0.002862671497803517	0.20361816782140107	0.2382783611891732	0.2991878722252301	0.3643378519290928	0.4278645833333333	0.506628242074928	0.6012878707906683	0.687858813523283	0.7889236073698955	0.9074416078218359
0.002897230495053687	0.19803695150115475	0.22659369915692945	0.2893340552246887	0.3520333680917623	0.4348958333333333	0.5192035630075976	0.6028713184841128	0.6988092706782905	0.8017455015623316	0.9190657251493753
0.002932206698501586	0.19091608929946113	0.25055465167874574	0.28359501894964806	0.35359749739311785	0.43765625	0.5131778883940267	0.6101551778739576	0.7012545183925154	0.8190927701756276	0.9377512221618686
0.002967605144780944	0.20130869899923018	0.239609525218163	0.3000541418516513	0.3572471324296142	0.43828125	0.5155357610689023	0.6132165100812836	0.6967892834361046	0.8104730093739899	0.9402498642042368
0.0030034309313291996	0.19822940723633564	0.2552876793373761	0.3089334055224689	0.3604796663190824	0.4333854166666667	0.5268535499083049	0.5947429536577642	0.7245375292366575	0.8112272384441331	0.9587180879956545
0.0030396892171215173	0.19803695150115475	0.25676675048069814	0.3016783974011911	0.3759124087591241	0.4488020833333333	0.5262247838616715	0.6095217987965798	0.7282585583669998	0.8391337140394354	0.9562194459532862
0.003076385223413711	0.20207852193995382	0.25011093033574916	0.3130481862479697	0.36892596454640253	0.4534375	0.5344511396384595	0.6159611527499208	0.7405911120561344	0.8325611464281866	0.9676262900597501
0.0031135242344940933	0.21247113163972287	0.2628309421683183	0.3171629669734705	0.375599582898853	0.4525	0.542572701074142	0.6241950807558324	0.7438868807144376	0.8626225622238983	0.9719717544812602
0.0031511115984444414	0.20958429561200922	0.24966720899275255	0.3268002165674066	0.38644421272158497	0.46208333333333335	0.5457165313073095	0.6381294204581442	0.7522857750372103	0.8411809072298244	0.9753394894079305
0.003189152727910109	0.21458814472671286	0.25440023665138295	0.3159718462371413	0.389155370177268	0.4574479166666667	0.545297353942887	0.6335902037369365	0.7646183287263448	0.8571274647128542	0.9892449755567626
0.0032276531008794815	0.20227097767513472	0.2637183848543115	0.3203031943692474	0.3792492179353493	0.4580208333333333	0.5506942625098245	0.6469967275414336	0.7484584307888582	0.8722120461157203	0.999565453557849
0.0032666182614727885	0.21862971516551194	0.2585416358526845	0.32181916621548456	0.38821689259645464	0.47369791666666666	0.5562483625884203	0.6551250923677822	0.7705719753348926	0.8606831160435298	1.007387289516567
0.0033060538207404944	0.21093148575827558	0.2687472267416063	0.31055766107200866	0.3988529718456726	0.4586458333333333	0.563793555148022	0.6653647207853901	0.7638741229002765	0.8989333046007973	1.0129277566539925
0.003345965457471272	0.21939953810623555	0.2600207069960065	0.326691932864104	0.3961418143899896	0.47765625	0.5669373853811894	0.6607199408846195	0.7825855836699979	0.8938691951298351	1.0319391634980988
0.003386358919009785	0.2111239414934565	0.27288862594290786	0.32625879805089336	0.4029197080291971	0.4788541666666667	0.5851192035630076	0.6718040747387312	0.7997023176695726	0.8986100635707359	1.0208582292232482
0.003427240022084288	0.21478060046189376	0.2634225706256471	0.32907417433676234	0.39895724713242964	0.4894791666666667	0.5802986638721509	0.6653647207853901	0.7835424197320859	0.9075530654024351	1.0574687669744705
0.003468614653644274	0.21381832178598922	0.27392397574323324	0.3384948565240931	0.41345151199165797	0.4963020833333333	0.5750065496463191	0.6941834688060804	0.7925792047629173	0.9322271306971232	1.0485605649103749
0.0035104887717081765	0.21862971516551194	0.27081792634225704	0.3417433676231727	0.42742440041710117	0.4895833333333333	0.5988472622478386	0.6931278370104508	0.794173931533064	0.9264087921560177	1.072895165670831
0.003552868406221362	0.23133179368745188	0.2706700192279249	0.3425013535462913	0.40427528675703855	0.4970833333333333	0.5976421273251245	0.6781378655125092	0.8072506910482671	0.9267320331860791	1.0674633351439435
0.003595759659924426	0.22209391839876827	0.27762165360153823	0.3389279913373037	0.421584984358707	0.5025	0.5993712339533666	0.6992505014251029	0.8211779715075483	0.9642279926732034	1.0902770233568713
0.0036391687092320246	0.2432640492686682	0.26859931962727407	0.34488359501894966	0.4235662148070907	0.5021875	0.6015719151165837	0.7128681515887259	0.8241547948118222	0.9591638832022411	1.0937533948940794
0.0036831018051222634	0.2199769053117783	0.2842774737464872	0.3457498646453709	0.440667361835245	0.5138541666666666	0.6069164265129683	0.7235300327245857	0.8374441845630448	0.9774808749057213	1.1082020640956003
0.0037275652740368734	0.23710546574287913	0.2786570034018636	0.3410936654033568	0.4273201251303441	0.5127604166666667	0.6084359444589992	0.7351419824765122	0.8264937274080374	0.9800668031462126	1.0961434003259098
0.0037725655187922052	0.24846035411855275	0.28265049548883303	0.35776935571196533	0.42825860271115745	0.5208333333333334	0.6195441446161907	0.7281748126253563	0.8433978311715926	0.980821032216356	1.1286257468766974
0.003818109019501271	0.2411470361816782	0.29477887886407333	0.36350839198700596	0.4369134515119917	0.5248958333333333	0.622740372019911	0.7333474084239417	0.8586008930469913	0.9927809503286283	1.1667571971754482
0.0038642023345068655	0.22594303310238645	0.28945422274811416	0.3724959393611261	0.43399374348279457	0.5341145833333333	0.6241550956248363	0.7440092895598015	0.8699766106740379	1.0023704342204505	1.1560021727322107
0.003910852101326006	0.23999230177059278	0.3015826061233545	0.37000541418516514	0.4499478623566215	0.5328125	0.6441708147760021	0.7380977515042753	0.8770997235806932	1.0080810257515354	1.1646931015752309
0.003958065037605719	0.23806774441878367	0.3051323768673273	0.36166756903086084	0.44807090719499476	0.5377083333333333	0.6473670421797223	0.7701889580914177	0.876674463108654	1.0165930395431526	1.1636067354698534
0.00400584794209042	0.23210161662817552	0.29832864960804617	0.3797509474824039	0.4656934306569343	0.5438541666666666	0.6341105580298664	0.7680776945001584	0.8820965341271528	1.0419135868979637	1.1783813145029876
0.004054207695600917	0.2528868360277136	0.3060198195533205	0.37877639415268	0.4506777893639208	0.5534895833333333	0.6478910138852502	0.7576269397234244	0.9180310440144589	1.0356642603167763	1.1941336230309614
0.004103151262025285	0.24230177059276367	0.3145984321845881	0.3833243096913914	0.4706986444212722	0.5477604166666666	0.6529211422583181	0.7899292726696928	0.9013395704869233	1.0507488417196422	1.240195545898968
0.004152685689321667	0.24846035411855275	0.3117881970122763	0.39328641039523554	0.4564129301355579	0.5665104166666667	0.6680115273775216	0.7827509764594109	0.9125026578779503	1.0544122400603384	1.2262900597501358
0.004202818110533184	0.2548113933795227	0.32717053690282505	0.38072550081212775	0.48133472367049007	0.55875	0.6824207492795389	0.7840177346141666	0.922815224324899	1.0980497791186294	1.2159695817490495
0.004253555744815125	0.2603926096997691	0.31607750332791007	0.39415268002165676	0.47716371220020853	0.56625	0.6780193869531045	0.7963686266230339	0.9356793536040825	1.0720827497036958	1.2470396523628462
0.0043049058984744966	0.23999230177059278	0.3243603017305132	0.40075798592311856	0.4776850886339937	0.5680208333333333	0.6791197275347132	0.7936239839543967	0.9386561769083563	1.092446934597565	1.2346550787615427
0.004356875966022165	0.26655119322555815	0.32155006655820145	0.39306984298863024	0.48832116788321167	0.5693229166666667	0.6839402672255698	0.8056581864245751	0.9359982989581118	1.1046223467298781	1.2592069527430745
0.004409473431237654	0.2588529638183218	0.31844401715722526	0.3880887926367082	0.48237747653806046	0.57796875	0.6951532617238669	0.8014356592420564	0.9497129491813736	1.1160435297920483	1.2709397066811516
0.004462705868246852	0.26231716705157815	0.3285017009318148	0.4020573903627504	0.5018769551616267	0.58890625	0.7093004977731202	0.8211759738203315	0.9822453752923666	1.103868117659735	1.2952743074416078
